A linear Uzawa-type solver for nonlinear transmission problems

We propose an Uzawa-type iteration for the Johnson-N\'ed\'elec formulation of a Laplace-type transmission problem with possible (strongly monotone) nonlinearity in the interior domain. In each step, we sequentially solve one BEM for the weakly-singular integral equation associated with the Laplace-operator and one FEM for the linear Yukawa equation. In particular, the nonlinearity is only evaluated to build the right-hand side of the Yukawa equation. We prove that the proposed method leads to linear convergence with respect to the number of Uzawa iterations. Moreover, while the current analysis of a direct FEM-BEM discretization of the Johnson-N\'ed\'elec formulation requires some restrictions on the ellipticity (resp. strong monotonicity constant) in the interior domain, our Uzawa-type solver avoids such assumptions.

==> figures/coordinates.dat <==
-2.77555756156289e-17	0.353553390593274
-0.176776695296637	0.176776695296637
-1.38777878078145e-17	0.176776695296637
0.176776695296637	0.176776695296637
0	0
-0.176776695296637	-0.176776695296637
0.176776695296637	1.38777878078145e-17
1.38777878078145e-17	-0.176776695296637
0.353553390593274	2.77555756156289e-17
0.176776695296637	-0.176776695296637
2.77555756156289e-17	-0.353553390593274


==> figures/coordinatesZshape.dat <==
-0.25	-0.25
0	-0.25
-0.125	-0.125
-0.25	0
0	0
0.25	0
-0.125	0.125
0.125	0.125
-0.25	0.25
0	0.25
0.25	0.25
0.125	-0.125
0.25	-0.25


==> figures/elements.dat <==
0	1	2
1	4	2
4	3	2
3	0	2
3	4	6
4	9	6
9	8	6
8	3	6
4	5	7
5	10	7
10	9	7
9	4	7


==> figures/elementsZshape.dat <==
0	1	2
1	4	2
4	3	2
3	0	2
3	4	6
4	9	6
9	8	6
8	3	6
4	5	7
5	10	7
10	9	7
9	4	7
5	4	11
12	5	11


==> figures/example1_gamma_85.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
147	29	0.804636186145222	0.827011478079993	4.56775162237659	0.498601690241676	0.58469880626872	7	2	1
147	29	0.260325399994676	0.663820613498801	1.95769314417514	0.45769861981305	0.483541539336918	1	1	2
147	29	0.226892357986177	0.438541545540431	1.59307650209888	0.420005400244664	0.357855049861678	1	1	3
147	29	0.218293674780655	0.372033888878969	1.37255085785773	0.387950791862786	0.311382522148376	1	1	4
147	29	0.21306552246541	0.346992269871567	1.15465304759189	0.360764719896705	0.273785195606379	1	1	5
147	29	0.210051954245869	0.332595716441683	1.08689202656642	0.335470075664946	0.262368360793717	1	1	6
147	29	0.208291663935229	0.319298403676324	1.01485183489452	0.312622598198812	0.246833602389456	1	1	7
179	41	0.206862584962846	0.265439381600611	0.921686432248724	0.291657405405852	0.19162985521272	3	1	8
223	49	0.141618549811183	0.210137135186785	0.767828020752306	0.272117426698012	0.143049176735153	2	1	9
223	49	0.113850203711797	0.196511815685972	0.699528819214545	0.253872115480876	0.126356597585582	1	1	10
482	76	0.112358282851399	0.15122592095484	0.621238295158335	0.236941401335508	0.0912201361304163	3	1	11
482	76	0.0587304196735506	0.13511292396694	0.518922139933697	0.221307706274827	0.070024226391593	1	1	12
651	85	0.0577804761337038	0.115746367992257	0.475098558082518	0.206768962273948	0.0605436221455036	2	1	13
868	96	0.053288294912376	0.0981869820854122	0.43042823558263	0.193256001886678	0.0510262249264297	2	1	14
1192	110	0.0458119643676618	0.0832408193387291	0.387854669660956	0.180657943048871	0.0406204607834108	2	1	15
1701	137	0.0371960587632382	0.0701814437325214	0.347818545106483	0.168912483413237	0.0327820534920778	2	1	16
2398	162	0.0344755694203035	0.0583752662475919	0.316077380714996	0.157968540815228	0.0269932932768017	2	1	17
3342	186	0.024177044666482	0.0493277388351254	0.281026682724323	0.147768166816512	0.0214702896415116	2	1	18
4713	225	0.0193445021355195	0.0410149411473545	0.254060299475766	0.138224071057205	0.0179803771705303	2	1	19
6495	279	0.0137882986035573	0.0348712071978656	0.228563253229373	0.129337941428025	0.0139277988957322	2	1	20
9164	330	0.0105046904793918	0.029123381511094	0.207576672376019	0.121030962039812	0.0116109782150942	2	1	21
12769	381	0.00670912085430766	0.0246142925813739	0.187811792055967	0.113280341570632	0.00964540056300848	2	1	22
17473	439	0.0059098314302032	0.0208091678573123	0.17288715832234	0.106033082811409	0.00825408836819197	2	1	23
23563	517	0.00477099836979595	0.0177975112382231	0.158912906987178	0.0992675082489567	0.00685277653674606	2	1	24
32052	612	0.00363591526374702	0.0151797316006033	0.146281340058629	0.0929368210189764	0.00591530024354988	2	1	25
43692	724	0.00266149578926914	0.0129764430537627	0.134589872947836	0.0870257864952656	0.00485094821307171	2	1	26
58761	813	0.00221209730213084	0.0111174575510969	0.124613231430005	0.0814922081472047	0.00420893047752857	2	1	27
78417	947	0.00192698552612387	0.00956699823228576	0.115419574797194	0.0763226796128824	0.00354187985999678	2	1	28
104103	1149	0.00158808989692483	0.00823601492753837	0.107100401138529	0.071481286385222	0.00304033782314651	2	1	29
138293	1315	0.00125316680679525	0.00711838199979384	0.0992617854789221	0.0669566601069862	0.00258720369579496	2	1	30
183437	1485	0.000941605211767286	0.00616543333164916	0.0922064265799386	0.0627185205413472	0.00228047696931823	2	1	31
241778	1684	0.000743365763321784	0.00535025038364702	0.0856468043758533	0.058755973846883	0.00195130071877112	2	1	32
315517	1955	0.000638047351165082	0.00465595635584264	0.0797868100695814	0.0550441662378998	0.00171960412091874	2	1	33
530387	2625	0.000527670606946445	0.00356901987884449	0.0737681381513353	0.0515721384464752	0.00137258218504774	3	1	34
688793	2957	0.000354259643412298	0.00312424882716353	0.0687272134504098	0.0483195649275832	0.00120366812626909	2	1	35
890656	3312	0.00027968913704389	0.00273873853413833	0.0640666563020057	0.0452761798629986	0.00104159062924079	2	1	36
1149031	3785	0.000242483900529833	0.00240385959753368	0.0598222252421885	0.0424251413490688	0.000921724843785766	2	1	37
1886517	5049	0.000202581355799353	0.00186608631520621	0.0555835499535018	0.0397565079395341	0.000748459393029864	3	1	38
2420718	5712	0.000143377702845839	0.00164395434702463	0.0519096717307503	0.0372565403422383	0.000655701621266773	2	1	39
3095128	6396	0.000115767234466471	0.0014503867935791	0.048494169825499	0.0349158316685585	0.000569214695103635	2	1	40
5033133	8503	9.63961503503536e-05	0.00113362050883934	0.0451835357346236	0.0327230979301476	0.000471601144231719	3	1	41
6353751	9747	6.73908013198284e-05	0.00100430353401586	0.0422357150636798	0.030669489097278	0.000410454765121324	2	1	42
8074477	11055	5.61022397857894e-05	0.000888890476355499	0.0395004536715717	0.0287457418408214	0.000363138687365969	2	1	43


==> figures/example1_gamma_90.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
147	29	0.804636186145222	0.827011478079993	4.56775162237659	0.498601690241676	0.58469880626872	7	2	1
147	29	0.260325399994676	0.663820613498801	1.95769314417514	0.45769861981305	0.483541539336918	1	1	2
147	29	0.226892357986177	0.438541545540431	1.59307650209888	0.420005400244664	0.357855049861678	1	1	3
147	29	0.218293674780655	0.372033888878969	1.37255085785773	0.387950791862786	0.311382522148376	1	1	4
147	29	0.21306552246541	0.346992269871567	1.15465304759189	0.360764719896705	0.273785195606379	1	1	5
147	29	0.210051954245869	0.332595716441683	1.08689202656642	0.335470075664946	0.262368360793717	1	1	6
147	29	0.208291663935229	0.319298403676324	1.01485183489452	0.312622598198812	0.246833602389456	1	1	7
147	29	0.206862584962846	0.304092638264733	0.954693989806206	0.291810249340024	0.236609156248196	1	1	8
147	29	0.205990287202275	0.30281566698584	0.917882967171141	0.272591306296501	0.229615661607679	1	1	9
147	29	0.205160763580746	0.294938664501794	0.872586785496372	0.255068132193137	0.22246125730278	1	1	10
147	29	0.204803321384513	0.293482811831679	0.841150075148865	0.238929034883883	0.216782641512398	1	1	11
150	32	0.204234824347604	0.270150593045091	0.792707340942364	0.224037984970814	0.188618066112045	2	1	12
150	32	0.167482279368513	0.250704412890055	0.712362610988533	0.210230595750735	0.168499784982791	1	1	13
220	48	0.166986749368208	0.219317497622973	0.667509191097852	0.197117662610827	0.122231282234945	3	1	14
220	48	0.123126498742891	0.198935367189792	0.579247893264681	0.184847891052831	0.100967870680072	1	1	15
303	55	0.122740925521177	0.175481975885331	0.53971795557128	0.173455651877672	0.0873670163320436	2	1	16
413	63	0.1080973133446	0.150349112606959	0.484422274310213	0.162603532046809	0.0709608170908014	2	1	17
413	63	0.0672565606718801	0.1397730129045	0.414941454055636	0.15256380023767	0.0604822420552806	1	1	18
569	73	0.0669467690041932	0.120758468647254	0.383409266439903	0.143109693612278	0.0523599501947222	2	1	19
569	73	0.0609463529098415	0.117888437251946	0.359285029770549	0.134326577256549	0.0466228611733316	1	1	20
814	88	0.0608158161102057	0.10081196109538	0.332370845788183	0.126024105122559	0.0399689649214943	2	1	21
1145	101	0.0505201401960489	0.0849588656917579	0.29593927785828	0.11817177893725	0.0335289302653533	2	1	22
1145	101	0.0426826510808193	0.0842403172491854	0.276438130650576	0.110850877448831	0.0306111281415196	1	1	23
1652	126	0.0425613332846091	0.0710924186397752	0.254525135034557	0.103929808579966	0.0263255566326836	2	1	24
1652	126	0.0258040675969792	0.0698080449519165	0.226466319283047	0.0974887250211297	0.0233318179179046	1	1	25
2356	154	0.0257602298254445	0.0585229513759167	0.20694664072418	0.091440814958739	0.019470176287307	2	1	26
2356	154	0.0202716146654933	0.0574421998274535	0.192045609503822	0.0857998277594708	0.0171494321292714	1	1	27
3325	183	0.0201947567668965	0.0486892407634221	0.176781854958554	0.0804705161506446	0.0147627815291259	2	1	28
4677	219	0.0167337263088632	0.0408269750637025	0.158801476194152	0.0754617502932458	0.0125040088503982	2	1	29
4677	219	0.0140195168885489	0.0403754089816599	0.149182932168734	0.0707711369593392	0.011481061193326	1	1	30
6440	260	0.013928472962971	0.0342152196640788	0.137004883561093	0.066369005353524	0.00980799281320533	2	1	31
6440	260	0.0104005111720274	0.033829641936375	0.127403571798876	0.0622481322728651	0.00892524881489649	1	1	32
9030	318	0.0103477337486861	0.0285959954761606	0.116937829627149	0.0583807396263651	0.00746736771415897	2	1	33
12486	358	0.00836783474090738	0.0241797344076717	0.10558245860711	0.0547549315646413	0.00616862578392342	2	1	34
12486	358	0.00600334063824584	0.024028283220153	0.0985624186697038	0.051354312631975	0.00566404622420372	1	1	35
17138	418	0.00596648845079937	0.0204322550482139	0.09062921258878	0.048164273364674	0.00493092550747585	2	1	36
23149	489	0.00529760846874016	0.0174620666985595	0.0829772832044863	0.0451720315197307	0.0041666032790179	2	1	37
23149	489	0.00440430856900374	0.0173436731218387	0.0781368720204516	0.0423701907606762	0.00380076366673236	1	1	38
31399	589	0.0043821460442361	0.0148215999392092	0.0720836613849565	0.0397415197214226	0.00320968825560709	2	1	39
31399	589	0.00346473434489204	0.0147318374608384	0.0676822048366829	0.037281722628989	0.0029185189753939	1	1	40
42602	672	0.00344514434013276	0.0126585934529649	0.0625618653934487	0.0349715919099809	0.00250158841060519	2	1	41
57472	770	0.00241064725221525	0.0108603732556523	0.0568002083767233	0.0328060397376685	0.00212509785045582	2	1	42
77041	917	0.00187319059064587	0.00934177929374272	0.0520589388824023	0.0307735333394803	0.00176927713368656	2	1	43
77041	917	0.00151466143826945	0.00930306790275715	0.0490829991907788	0.0288694773951294	0.00162998294013117	1	1	44
102105	1093	0.00150381686691289	0.008036071181779	0.0454277905210657	0.0270833147887364	0.00138459586563633	2	1	45
135021	1243	0.00121144327894505	0.00696225958820629	0.0418119642159935	0.0254085508634935	0.00118872889745638	2	1	46
135021	1243	0.000996309455928562	0.00694573896733725	0.0394759425126228	0.0238389006214695	0.00108515975370351	1	1	47
178626	1378	0.000993163228775442	0.00602151370182552	0.036581699913269	0.0223666900210096	0.000949654955008743	2	1	48
235650	1550	0.000807463056189633	0.00524080919081437	0.0337734665372071	0.0209859956299816	0.00081798975821158	2	1	49
308978	1830	0.000682618461252777	0.00456025383717208	0.0312389467639959	0.0196911082896443	0.000704001688240341	2	1	50
308978	1830	0.000567323463904867	0.00455192839733345	0.0294925266270659	0.0184772663638667	0.000644839572296663	1	1	51
400031	2135	0.000565891232067415	0.00398217625382041	0.027404130407716	0.0173387499582099	0.00056361316640906	2	1	52
519079	2411	0.000457806293790226	0.00348886562351249	0.0253833204340521	0.0162708638227458	0.000483551881057861	2	1	53
671665	2683	0.000366176226598786	0.00306252496593582	0.0235316852985999	0.0152692597721473	0.000424521977955931	2	1	54
868929	2995	0.000293647112102319	0.00269247711433616	0.0218417384021735	0.0143297663731505	0.00036588314001485	2	1	55
868929	2995	0.000256362567441442	0.00268789806869202	0.0206224432061572	0.0134489804853121	0.000340486585357763	1	1	56
1123181	3369	0.00025502727624076	0.00236296646684641	0.0192033291404809	0.0126226122194546	0.000297985477500518	2	1	57
1438613	3909	0.000222500624983392	0.00208079504309591	0.0178541822992419	0.011847702391249	0.000260216251174147	2	1	58
1842548	4572	0.000185894329194106	0.00183560887657234	0.016613254062256	0.0111205770250746	0.000223790733272921	2	1	59
2363111	5089	0.000152007988388478	0.00161997182574578	0.0154544394752484	0.0104387093963013	0.000196865981826624	2	1	60
3022516	5682	0.000121239432853198	0.00143105720837199	0.0143924626327556	0.00979881989385625	0.000170954401480431	2	1	61
3022516	5682	9.90929349268217e-05	0.00142942378505914	0.0135675947554478	0.0091988759759053	0.000159633339648783	1	1	62
3864933	6291	9.84775096794868e-05	0.00126379629090132	0.0126614239598735	0.0086358080806705	0.000139884800202199	2	1	63
4917369	7305	8.45787406929843e-05	0.00111814689755711	0.01179827722807	0.00810777535679096	0.000122158753320335	2	1	64
6215200	8426	7.02991178364871e-05	0.000991889762928986	0.0110075237278023	0.00761215607829426	0.00010630082625492	2	1	65
7893798	9498	5.89043033479798e-05	0.000879473331727864	0.0102650849780168	0.00714734990385593	9.3654303390342e-05	2	1	66
10020379	10421	4.84960100200621e-05	0.000780917919660673	0.00958455920408741	0.00671104059535272	8.29574396465824e-05	2	1	67


==> figures/example1_gamma_95.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
94	24	0.804636186145222	0.947907438272268	4.68705599069367	0.499296754858341	0.617511640841232	6	2	1
94	24	0.366106954484663	0.723820118544713	2.05874149000655	0.459191494619363	0.485582266202947	1	1	2
94	24	0.342172150794707	0.484124826966687	1.71371930978343	0.422460246862944	0.392169482276438	1	1	3
94	24	0.337153345022618	0.423860617097228	1.46944793066042	0.391395278521357	0.347757433845484	1	1	4
94	24	0.332107387205276	0.421628687966287	1.34939283488865	0.364138546508877	0.331932096202533	1	1	5
94	24	0.330864115197216	0.405066102096402	1.2805159683892	0.339017556290873	0.320693443989381	1	1	6
94	24	0.329007616445825	0.398775880475074	1.21173581867161	0.316397240156025	0.309217167842624	1	1	7
94	24	0.328529241728471	0.390002657656353	1.16221784806364	0.295802862361202	0.305370895771776	1	1	8
94	24	0.327434233173618	0.387669015778706	1.12256811244998	0.276889590626709	0.298950451762661	1	1	9
94	24	0.327214536208653	0.383348384330911	1.08204614227875	0.259667982397701	0.294230022525261	1	1	10
94	24	0.326578057022164	0.382025316558112	1.05009804418164	0.243894919641636	0.28992133312092	1	1	11
94	24	0.326637799449389	0.379303853229686	1.02049600250389	0.229407211912221	0.286967435994464	1	1	12
94	24	0.326238000314099	0.378930745957734	0.994195367812876	0.21615763543063	0.283811310166983	1	1	13
94	24	0.326413602697728	0.377005705302893	0.970631645812477	0.203967462988935	0.281853928833819	1	1	14
94	24	0.326175905962962	0.377060236163558	0.949383433619324	0.192810683829295	0.279626548908433	1	1	15
94	24	0.326398188584849	0.375707715632362	0.930218156443132	0.182541109214123	0.278320493940567	1	1	16
94	24	0.326267853405574	0.375912279302289	0.91285577878581	0.17313730163485	0.276781464746063	1	1	17
94	24	0.326501814722186	0.37486005938625	0.897012936229707	0.164480961915771	0.275909129478157	1	1	18
94	24	0.32643707443153	0.375072205156243	0.88257477786245	0.15655665698442	0.27483677486142	1	1	19
116	32	0.326662971517712	0.339639672158704	0.863737718087809	0.148716434380436	0.209094937099012	3	1	20
116	32	0.165674660464797	0.282717514721441	0.630571639099403	0.1407639412349	0.165183760263203	1	1	21
116	32	0.163855890507896	0.275603682653585	0.599052770960852	0.133732060605242	0.147036297450744	1	1	22
116	32	0.162661910890559	0.273678340136295	0.587592392777733	0.127060050033499	0.142783226599024	1	1	23
116	32	0.162572504234464	0.272159915364165	0.572955026978084	0.121009507517513	0.138861584006861	1	1	24
116	32	0.162192492524375	0.271465792983607	0.56330387110125	0.115388573612234	0.137669727189426	1	1	25
152	36	0.162261097528371	0.243383259443549	0.53459654128509	0.110068964706135	0.126759568833106	2	1	26
152	36	0.144743057449319	0.238235684920217	0.50640140031814	0.104623246006861	0.124113760327771	1	1	27
209	43	0.144703807761219	0.211691072968803	0.473427740690337	0.0997279939672607	0.108322821983477	2	1	28
209	43	0.12368638255695	0.202223440843607	0.437784917027581	0.0947710858090214	0.0975674395522645	1	1	29
209	43	0.123575895770907	0.197602058037301	0.424423817111423	0.0901599219377465	0.0934590846649183	1	1	30
209	43	0.123045280683476	0.197676899419777	0.416847940211976	0.0859175142320844	0.0925237384550625	1	1	31
299	51	0.12313171519974	0.175579893511929	0.395842702723475	0.0817558781767231	0.0818550858019613	2	1	32
299	51	0.0895206681415596	0.168915959967539	0.350520732894096	0.0776265380237096	0.0745147485575444	1	1	33
299	51	0.0895076733844404	0.166107603064522	0.339494698952483	0.0738627949695755	0.0720614405285312	1	1	34
299	51	0.0891662684106093	0.165630406087806	0.333503570416232	0.0703721136979401	0.071568713566621	1	1	35
387	61	0.0892183313911763	0.148408887312493	0.315193279183677	0.0668998710570918	0.0623267788719789	2	1	36
387	61	0.0668692904525784	0.144198232238352	0.285331646589729	0.0635885553294866	0.0565072217888211	1	1	37
541	73	0.0666768007689113	0.1237131643717	0.260343811629502	0.0604723593626131	0.0473292952753496	2	1	38
541	73	0.0589851388821081	0.120107453404377	0.245181062239318	0.0574788082716895	0.0406607650041236	1	1	39
541	73	0.0588851298286406	0.119080920566927	0.239281959209399	0.0547108351055392	0.0384863493244618	1	1	40
541	73	0.0587839139535183	0.117798003397171	0.234393265508071	0.052126710394766	0.0376084532579071	1	1	41
774	88	0.0587443008785232	0.100197061723597	0.216109161012272	0.0495505529374868	0.0337997708189247	2	1	42
774	88	0.0482016293928344	0.0983074201919677	0.200581515159036	0.047091274984617	0.0318171149838274	1	1	43
774	88	0.0480990098569535	0.0980266027768595	0.19621740238406	0.0448249428947065	0.0312296865188469	1	1	44
774	88	0.0480119688362787	0.0975239374074054	0.19288208294392	0.0427057593937495	0.0310334372131736	1	1	45
1089	101	0.0479924440753844	0.0837583318187509	0.178466824767408	0.0406083114448941	0.0277413384953787	2	1	46
1089	101	0.0422685925892203	0.0829772698629112	0.169337136878337	0.0386063560408567	0.0264105416812622	1	1	47
1089	101	0.0421958527086918	0.0825813511699838	0.16577399569992	0.0367608921471687	0.0261893467027859	1	1	48
1536	122	0.0421222833289601	0.0711771298943767	0.153482373802502	0.0349395944786368	0.0227671376654312	2	1	49
1536	122	0.03091913801733	0.0700965377689524	0.139087672495557	0.0332139303710467	0.0205314630819702	1	1	50
1536	122	0.0308716678111575	0.0694183668210105	0.135836785576897	0.0316109530770627	0.0197295034365244	1	1	51
1536	122	0.0307923745835015	0.0693133199132048	0.133479350058987	0.0301226968950005	0.0196547175950417	1	1	52
2158	146	0.0307863119907425	0.0589205755053241	0.122090169350617	0.0286613058930034	0.0169659190733484	2	1	53
2158	146	0.024455901424676	0.05847371430696	0.113356017656111	0.0272874055501907	0.0163633587819168	1	1	54
2158	146	0.0244193373955551	0.0582062360562477	0.111267230592895	0.0260056027154689	0.015804258138313	1	1	55
3068	174	0.0243830837420303	0.0491496219765375	0.101523784504539	0.0247342739269836	0.0134123149567953	2	1	56
3068	174	0.0169163091732737	0.0482358050867674	0.0915156417685094	0.0235316251497241	0.0117859900973992	1	1	57
3068	174	0.0168696523988212	0.0480362941049857	0.0895363431848047	0.0224167642812966	0.0113855184729206	1	1	58
3068	174	0.0168392161698892	0.0479033323866527	0.0879957683094986	0.021374777044978	0.0111773416438064	1	1	59
4333	203	0.0168277242663959	0.0406187612318636	0.0801447741121888	0.0203401726294731	0.0100196248220189	2	1	60
4333	203	0.0132916976302418	0.0403328196962779	0.075096708985978	0.0193652772258556	0.00939864739240808	1	1	61
4333	203	0.0132662119127881	0.0401786047326337	0.0735872425766503	0.0184572973444532	0.00918532176353822	1	1	62
6068	250	0.0132344479583262	0.0339384720836001	0.0667986784311369	0.0175566737611774	0.00793805525466916	2	1	63
6068	250	0.00954246941751739	0.0335728716399498	0.061625174530191	0.01671062622174	0.00707218128761434	1	1	64
6068	250	0.00950301348773485	0.033529785631733	0.0604362456248246	0.0159210884863776	0.00693557671832233	1	1	65
6068	250	0.00948275557147873	0.0334395683557107	0.05927322282964	0.0151863077774543	0.0067853171147888	1	1	66
8467	295	0.0094671360371441	0.0283564234739612	0.0536669439357335	0.0144599966494992	0.00579572629069795	2	1	67
8467	295	0.00741511531017079	0.0280987365284367	0.0504376785297958	0.0137800071896483	0.00510134113402819	1	1	68
8467	295	0.00739406995595037	0.0280607937269738	0.0495370779741808	0.013143754384831	0.00492650716253819	1	1	69
11749	339	0.00738229920317144	0.0238869725438027	0.0449338640367644	0.0125146007420312	0.00439331933296624	2	1	70
11749	339	0.00640469397911808	0.023819534682407	0.0431136595989683	0.011925264647842	0.00416438606116892	1	1	71
11749	339	0.00639515675464861	0.0237749493771574	0.0423322173417699	0.0113737196350011	0.00405705793016015	1	1	72
16089	389	0.00638634230177089	0.0203426903547887	0.0385023358934052	0.0108304609810672	0.00360660909855201	2	1	73
16089	389	0.00563140474921634	0.0202692776032379	0.0369964070153557	0.0103215643715173	0.00337872917000937	1	1	74
16089	389	0.00562259642954844	0.0202482738324365	0.0363415612865229	0.00984532089369677	0.00330864210839231	1	1	75
16089	389	0.00561735854153709	0.0202235776399921	0.0357152529955149	0.00940030378924947	0.00326187367825044	1	1	76
21804	458	0.00561431667716403	0.0173689383955581	0.0325502474559608	0.00896084728225111	0.00285358677722978	2	1	77
21804	458	0.00443782168774368	0.0173312668549259	0.030800342547632	0.00854927911995247	0.00266559861552743	1	1	78
21804	458	0.0044316506022897	0.0173065123851981	0.0302537086425669	0.0081644243948375	0.00258292164715043	1	1	79
29652	554	0.00442761568661278	0.0148446752520396	0.0275470936313311	0.00778379316449558	0.00220832634957973	2	1	80
29652	554	0.00362351535681268	0.0148161911643442	0.0262526553187327	0.00742687328316326	0.00204997612709974	1	1	81
29652	554	0.00361799044734717	0.0147972646332336	0.0258019638820073	0.00709217591556777	0.00199180220133386	1	1	82
39980	646	0.00361128207553233	0.0127553307772831	0.023514788204082	0.00676273144607789	0.00174010159051168	2	1	83
39980	646	0.00245747687592829	0.0127203266764682	0.021947084488755	0.00645295100293109	0.00160688327124634	1	1	84
39980	646	0.0024511791829371	0.0127115906666207	0.0215582828044074	0.00616265965147902	0.001563156141133	1	1	85
53873	725	0.00244732582596186	0.0109428472357974	0.0195723283378083	0.0058770402815097	0.00139896997810038	2	1	86
53873	725	0.00203406553276781	0.0109233539042948	0.0187965296575606	0.00560908240727549	0.00130650718132582	1	1	87
53873	725	0.00203095515743165	0.0109171931815279	0.0184726192094359	0.00535762156221323	0.00128069447247576	1	1	88
72053	821	0.00202850609548673	0.00941341835689015	0.0167882827520083	0.00511003935973527	0.00114682627616432	2	1	89
72053	821	0.00174910397511027	0.00939989529687743	0.0162019799227841	0.00487765306066839	0.00107839584045113	1	1	90
95994	988	0.00174689151787149	0.00813368496348086	0.0147640251738534	0.00464979736186558	0.00093572073073078	2	1	91
95994	988	0.00142751779055315	0.00811849811971694	0.0141571716714233	0.00443593436096344	0.000846578135902266	1	1	92
95994	988	0.00142547851905448	0.00811540676857994	0.013909296062796	0.00423482004768083	0.000824663138136136	1	1	93
127775	1161	0.00142415550332665	0.00703335932057986	0.0126693578056512	0.00403811515705894	0.000710407300251126	2	1	94
127775	1161	0.00119235193712963	0.00702656957607668	0.0122052121345683	0.00385314565040368	0.000653351550185931	1	1	95
127775	1161	0.00119056870922903	0.0070237455070193	0.011990623126254	0.00367916600276119	0.000637357938465308	1	1	96
168404	1292	0.00118895650173367	0.00611630312068367	0.0109465518905002	0.00350910297090609	0.000569930647776014	2	1	97
168404	1292	0.000930425948780779	0.00611075761986302	0.0104899496137675	0.00334906943495911	0.000535037870764932	1	1	98
168404	1292	0.000929160707859533	0.00610933280012486	0.0103048057450831	0.00319858832964465	0.000524700547257782	1	1	99
221997	1445	0.000928596389371848	0.005317115155839	0.00939912632807916	0.00305126966802711	0.000472966289044746	2	1	100
221997	1445	0.000741006232448304	0.00531405916518675	0.00904012941502421	0.00291270441411053	0.000447669393012632	1	1	101
221997	1445	0.000740169709533014	0.00531208895638671	0.00887916285515749	0.00278240846205878	0.000436324481071006	1	1	102
290570	1658	0.00073968606449353	0.00463110540672036	0.00810007035581065	0.00265487757918288	0.000388798940546052	2	1	103
290570	1658	0.000634246614142348	0.00462861874944034	0.00784683802999589	0.00253490145904411	0.000365395344343045	1	1	104
377747	1961	0.000633554883090482	0.00405360970940313	0.00717930370137203	0.00241783605947732	0.000320564072629951	2	1	105
377747	1961	0.000516994713310332	0.00405121312147724	0.00692829697877283	0.00230762629785152	0.000297605563141836	1	1	106
377747	1961	0.000516363396230126	0.00405037504517533	0.00680418939949496	0.00220384036849545	0.000289899359722966	1	1	107
490488	2284	0.00051593923695021	0.00355482503601687	0.00622675670741244	0.00210265027666626	0.000251525071008186	2	1	108
490488	2284	0.000413725321442073	0.0035533631580243	0.0060100787045354	0.00200734581055878	0.000234021150796002	1	1	109
633999	2535	0.000413236249025783	0.00312429470845276	0.00550565006770053	0.00191456361486924	0.000209718588528309	2	1	110
633999	2535	0.000335786582669647	0.00312313886680718	0.00532344367011473	0.00182715700966246	0.000196871596266713	1	1	111
633999	2535	0.000335340322829864	0.00312255423704901	0.00522617200870727	0.00174478345407072	0.000191463884019628	1	1	112
819858	2786	0.0003349272832762	0.00274675913185831	0.00478409348485834	0.00166460761381686	0.000174072617652627	2	1	113
819858	2786	0.000275637092248965	0.00274592902877683	0.00463591983638054	0.00158902035059661	0.000165576361257983	1	1	114
1056642	3096	0.000275239336698011	0.00241620839195032	0.00424505659228762	0.0015155489888126	0.000150733756562842	2	1	115
1056642	3096	0.000238383303918742	0.00241562608020456	0.00412636110847398	0.00144629184114684	0.000143138444744147	1	1	116
1056642	3096	0.000238135665969598	0.00241540968535831	0.0040501950863413	0.00138099087851717	0.000140459190703521	1	1	117
1355590	3638	0.000237947679672029	0.00212884858091023	0.00371071274617206	0.00131751382249442	0.000123194450534074	2	1	118
1355590	3638	0.000201082186440852	0.00212825691317329	0.00360362813218903	0.0012576581520569	0.000114839286370392	1	1	119
1744112	4284	0.000200879697292217	0.001877433250161	0.0033047900888434	0.00119952182038864	0.000100021586767272	2	1	120
1744112	4284	0.000164284460266818	0.00187693154680902	0.00320368648936966	0.0011447004290947	9.17738616433672e-05	1	1	121
1744112	4284	0.000164082833134152	0.00187671433536926	0.00314403784902812	0.00109297483524411	8.90214616634556e-05	1	1	122
2240830	4864	0.000163896168690356	0.00165618254423294	0.00288156625343622	0.00104272886343156	7.86250363604596e-05	2	1	123
2240830	4864	0.000128691094353243	0.00165583271284101	0.00279151792851582	0.000995318410859353	7.3415206961936e-05	1	1	124
2864159	5323	0.000128523185275462	0.0014639453711838	0.0025609729377395	0.000949324612706565	6.69525839204505e-05	2	1	125
2864159	5323	0.000104667166248408	0.00146369162186646	0.00248669885849312	0.00090592956966594	6.29066333425412e-05	1	1	126
2864159	5323	0.000104544524489096	0.00146361061402666	0.0024397554256425	0.000864975157876109	6.1658379058139e-05	1	1	127
3655717	5881	0.000104455097248953	0.00129475703542265	0.00223756130726347	0.000825226131123004	5.60299478637395e-05	2	1	128
3655717	5881	9.17484691911201e-05	0.00129461220097274	0.00218174698626038	0.000787711189667144	5.34242624426771e-05	1	1	129
4645816	6730	9.16763605978777e-05	0.0011463156867454	0.00200281674839814	0.000751339125351413	4.77312853778937e-05	2	1	130
4645816	6730	7.935521620204e-05	0.00114617689045791	0.00195086001754625	0.000717013061151326	4.46876629661933e-05	1	1	131
4645816	6730	7.92875038910458e-05	0.00114612402614641	0.00191404151174056	0.000684603990623296	4.37980797318459e-05	1	1	132
5880044	7692	7.92202360094947e-05	0.00101693014813503	0.0017582392062991	0.000653177660787228	3.9157592856675e-05	2	1	133
5880044	7692	6.69866021210483e-05	0.00101681478672473	0.00171216685293253	0.000623506424339947	3.70774392180998e-05	1	1	134
7480712	8944	6.69217076752554e-05	0.000902237922881371	0.00157324063206454	0.000594755273421357	3.24295572090557e-05	2	1	135
7480712	8944	5.63274837109803e-05	0.000902118311503159	0.00153148803136674	0.000567612567999277	2.97266243312171e-05	1	1	136
9496388	9884	5.62701132554174e-05	0.000801081201834915	0.00140796106444752	0.000541339940348701	2.67159642106399e-05	2	1	137


==> figures/example1_gamma_98.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
94	24	0.804636186145222	0.947907438272268	4.68705599069367	0.499296754858341	0.617511640841232	6	2	1
94	24	0.366106954484663	0.723820118544713	2.05874149000655	0.459191494619363	0.485582266202947	1	1	2
94	24	0.342172150794707	0.484124826966687	1.71371930978343	0.422460246862944	0.392169482276438	1	1	3
94	24	0.337153345022618	0.423860617097228	1.46944793066042	0.391395278521357	0.347757433845484	1	1	4
94	24	0.332107387205276	0.421628687966287	1.34939283488865	0.364138546508877	0.331932096202533	1	1	5
94	24	0.330864115197216	0.405066102096402	1.2805159683892	0.339017556290873	0.320693443989381	1	1	6
94	24	0.329007616445825	0.398775880475074	1.21173581867161	0.316397240156025	0.309217167842624	1	1	7
94	24	0.328529241728471	0.390002657656353	1.16221784806364	0.295802862361202	0.305370895771776	1	1	8
94	24	0.327434233173618	0.387669015778706	1.12256811244998	0.276889590626709	0.298950451762661	1	1	9
94	24	0.327214536208653	0.383348384330911	1.08204614227875	0.259667982397701	0.294230022525261	1	1	10
94	24	0.326578057022164	0.382025316558112	1.05009804418164	0.243894919641636	0.28992133312092	1	1	11
94	24	0.326637799449389	0.379303853229686	1.02049600250389	0.229407211912221	0.286967435994464	1	1	12
94	24	0.326238000314099	0.378930745957734	0.994195367812876	0.21615763543063	0.283811310166983	1	1	13
94	24	0.326413602697728	0.377005705302893	0.970631645812477	0.203967462988935	0.281853928833819	1	1	14
94	24	0.326175905962962	0.377060236163558	0.949383433619324	0.192810683829295	0.279626548908433	1	1	15
94	24	0.326398188584849	0.375707715632362	0.930218156443132	0.182541109214123	0.278320493940567	1	1	16
94	24	0.326267853405574	0.375912279302289	0.91285577878581	0.17313730163485	0.276781464746063	1	1	17
94	24	0.326501814722186	0.37486005938625	0.897012936229707	0.164480961915771	0.275909129478157	1	1	18
94	24	0.32643707443153	0.375072205156243	0.88257477786245	0.15655665698442	0.27483677486142	1	1	19
94	24	0.326662971517712	0.374197809228775	0.869283051291639	0.149267245586247	0.274240297341215	1	1	20
94	24	0.326640312744811	0.374399904961908	0.857155804723454	0.142601031948812	0.27348719937326	1	1	21
94	24	0.326852593405905	0.373655732620591	0.845949102618676	0.136473736707417	0.273072454815167	1	1	22
94	24	0.326855229361942	0.373761340435268	0.835614973506493	0.130876773961796	0.272541028650299	1	1	23
94	24	0.327047951630135	0.373097365984229	0.826070980708979	0.12573849541523	0.272245223259378	1	1	24
94	24	0.327064301207122	0.373137021252881	0.817216896347471	0.121052884273613	0.27186416854631	1	1	25
94	24	0.3272361587081	0.372539536107488	0.809032834374104	0.11675739713464	0.271643382885459	1	1	26
94	24	0.32726075211213	0.372514469994874	0.801400507435541	0.112847199581187	0.271368487421992	1	1	27
94	24	0.327413003125063	0.37197386807774	0.794348091773944	0.109268210983501	0.271199387504138	1	1	28
94	24	0.327441519750898	0.371901853130841	0.787752044165562	0.106014841263313	0.270998617076626	1	1	29
94	24	0.327574740500474	0.37140763646086	0.781650954206137	0.103041954606674	0.270866668962753	1	1	30
94	24	0.327603971502676	0.371292139241908	0.775911620597731	0.100344822869239	0.270717118299747	1	1	31
94	24	0.327720374579252	0.370839168531924	0.770602933783495	0.097883529950364	0.270608870816559	1	1	32
94	24	0.327749527754725	0.370709775322466	0.76562952800858	0.0956526884156544	0.27049736786264	1	1	33
94	24	0.327850539594914	0.370294967528172	0.761006015027179	0.0936197067038359	0.27040894522771	1	1	34
94	24	0.327877789522736	0.370147271434041	0.756669834516307	0.0917793439572982	0.270323471682988	1	1	35
94	24	0.327965051728658	0.369767516531911	0.752626249873365	0.0901035965537501	0.270248240528987	1	1	36
94	24	0.327990434144515	0.369614946830273	0.748847830744462	0.0885878003286113	0.270182680061338	1	1	37
94	24	0.328066042267558	0.369267207933146	0.745304792641735	0.0872084736202118	0.270118264060835	1	1	38
94	24	0.328089304382229	0.369116997713753	0.742015275303209	0.0859606079560825	0.270067239908567	1	1	39
94	24	0.328154413837745	0.368792425364794	0.738902362306167	0.0848254213199384	0.270012604020662	1	1	40
94	24	0.328175282382582	0.368650135964973	0.736029986084005	0.0837992155784753	0.269971655162164	1	1	41
94	24	0.328231698494566	0.368356987947847	0.733295464009457	0.0828654863559029	0.269923678035512	1	1	42
94	24	0.328250510837057	0.368222024421544	0.73079217993345	0.0820204191202393	0.269890994809421	1	1	43
94	24	0.328299164568511	0.367953313100642	0.728389190319204	0.0812513664358536	0.269850233858501	1	1	44
94	24	0.328315652605781	0.367822250684317	0.726199324479295	0.0805546640701593	0.269822807175798	1	1	45
94	24	0.328357299996798	0.367579565983462	0.724082037287471	0.0799204623411837	0.269787687585404	1	1	46
94	24	0.328372039156359	0.367461090231678	0.72217048151812	0.0793453588741435	0.269764010422794	1	1	47
94	24	0.328408258681905	0.367239383184283	0.720310835495004	0.0788209787056775	0.26973427772694	1	1	48
94	24	0.328421130632405	0.367133956758686	0.718639218254234	0.078345267924416	0.269714629315483	1	1	49
99	27	0.32845253279755	0.349663896152639	0.73810282269864	0.0778643781350025	0.227011971840131	2	1	50
99	27	0.218182418849697	0.301449536819469	0.582237770524082	0.0763523495034115	0.197091113239475	1	1	51
99	27	0.217131664271273	0.291413750845672	0.554304567266819	0.0752406417658919	0.187019191735819	1	1	52
99	27	0.216092112132309	0.292219234939274	0.553093832863139	0.074087443026931	0.184067922311983	1	1	53
99	27	0.216099103842311	0.29010046069966	0.544486272098026	0.0731098963754505	0.181830660112314	1	1	54
99	27	0.215702136039767	0.291609942127442	0.54490692298918	0.0721850546013646	0.181468826579166	1	1	55
99	27	0.215755744688838	0.291033644103228	0.540617183875056	0.0713598301656059	0.180818861903215	1	1	56
99	27	0.215564971505195	0.291844804923794	0.539590147878533	0.0706082352249357	0.180853004954255	1	1	57
99	27	0.215572154128139	0.291585481060725	0.536861266934135	0.0699281854832849	0.180588534078362	1	1	58
99	27	0.215472049576952	0.291910851348988	0.53503208367926	0.0693207085675506	0.180615692430791	1	1	59
99	27	0.215452081658423	0.291812628442062	0.533168504799533	0.068765099523222	0.1804873164701	1	1	60
123	31	0.215391835388124	0.265248049567588	0.532463884577028	0.0678448676973188	0.160390947034258	2	1	61
123	31	0.165775882924241	0.260493989412139	0.490629790367792	0.0661049941882264	0.153376802772993	1	1	62
123	31	0.165346620854712	0.255355305016285	0.469329886467618	0.0646333067879285	0.147788001486112	1	1	63
123	31	0.164879255434256	0.256126635689648	0.47082642896977	0.0632204549607131	0.146879098703796	1	1	64
123	31	0.164694958329886	0.253917949526162	0.461615272198974	0.0619865840369518	0.145681682010128	1	1	65
123	31	0.164583256515576	0.253181206508097	0.458046684187949	0.060869949419487	0.145393579944923	1	1	66
123	31	0.164419289800233	0.252191942646596	0.453505032517439	0.0598734591449255	0.145091669381241	1	1	67
123	31	0.164366334759227	0.251328939147306	0.449518734565732	0.058986004880381	0.144946845318714	1	1	68
156	38	0.164240600594583	0.241017034424038	0.450131655434711	0.0581159436911219	0.124349944907303	2	1	69
156	38	0.146150447431785	0.229296662736282	0.424213907602169	0.0568925355112773	0.113655362411634	1	1	70
156	38	0.145887319290887	0.227977656808075	0.413827195043645	0.0558802965292423	0.111491183890425	1	1	71
156	38	0.145673662265761	0.225596515593471	0.407875918665765	0.0549246682701022	0.110329155365247	1	1	72
156	38	0.145615532426604	0.225434963511688	0.405023316072761	0.0540888733481233	0.110850729286042	1	1	73
215	43	0.145530100195313	0.201841613655148	0.393943433449278	0.0532630677231958	0.100679538458327	2	1	74
215	43	0.12665986372186	0.197434718891199	0.369226482067329	0.0518745874176856	0.094555952064549	1	1	75
215	43	0.126620713380737	0.194387857090194	0.361336699736395	0.0505780682614704	0.0920759179503436	1	1	76
215	43	0.126300114626681	0.195014085341852	0.359002978692662	0.0494344105024199	0.0921844906946633	1	1	77
215	43	0.126357818662462	0.193712554235598	0.354986386267405	0.0483783657492923	0.0913396320117912	1	1	78
215	43	0.126228227786428	0.19397973298889	0.352750114783396	0.0474384399879361	0.0915980468556887	1	1	79
215	43	0.126267292535616	0.193261284095257	0.349955274163824	0.0465804627942443	0.0912572361442799	1	1	80
215	43	0.126209562499149	0.193244983938708	0.347883179046704	0.0458143096392616	0.0913754129199927	1	1	81
283	51	0.126233704944837	0.174181742594507	0.33975680614604	0.0448566957433234	0.0815884416674881	2	1	82
283	51	0.0877828259854986	0.165837347475686	0.294139693241126	0.0435430102506757	0.0729272480186693	1	1	83
283	51	0.0876420796555705	0.16363129013557	0.285737306432348	0.042435036199892	0.0710622433582013	1	1	84
283	51	0.0873544444131928	0.163626273225627	0.284411319272266	0.0413907024514727	0.0705518968456569	1	1	85
283	51	0.0873692973668568	0.162671392630555	0.280151660494476	0.0404687699433553	0.0699836580813576	1	1	86
283	51	0.0872507923730809	0.162497044996442	0.278097935750502	0.0396328450044962	0.0699288012167596	1	1	87
283	51	0.0872594419739306	0.162054669723722	0.275632298569554	0.0388767226376772	0.0696388470223428	1	1	88
283	51	0.0872032205562911	0.161709377531623	0.273376067981975	0.0382009743233991	0.0696237087513425	1	1	89
283	51	0.087198860241318	0.161527155492034	0.271757436397234	0.03758375863398	0.0694586671537785	1	1	90
383	59	0.0871670703426976	0.141396233180711	0.257842426062891	0.0367384333547831	0.0612788990438599	2	1	91
383	59	0.0664498929529055	0.137590664831744	0.235023524162279	0.0357920422125997	0.0558447183560099	1	1	92
383	59	0.0662666967718809	0.13659475697758	0.229347960089243	0.0349597953047485	0.0545126149131103	1	1	93
383	59	0.0661381342826141	0.135886701924572	0.227317437698029	0.0341924567359744	0.0534887337763757	1	1	94
383	59	0.0660657326285037	0.135527594551842	0.224613721487328	0.0335013752186812	0.0531066641633392	1	1	95
383	59	0.0660306412866035	0.135212830263149	0.222864966809867	0.032875672433889	0.0528678264256538	1	1	96
383	59	0.0659961488606262	0.135098367591171	0.221295846921885	0.0323067460876666	0.052757455185083	1	1	97
383	59	0.065985876247651	0.134868642291908	0.219718182632124	0.0317946219951916	0.052691320414746	1	1	98
383	59	0.0659660336648468	0.134827458551459	0.218615377640291	0.0313274023265238	0.0526518448274409	1	1	99
536	74	0.0659611046454399	0.1199920880256	0.210148026382021	0.0307432851185152	0.0441228138510611	2	1	100
536	74	0.0583733506258482	0.11755994466308	0.19903014320823	0.0300403538766042	0.0396617197128496	1	1	101
536	74	0.0583171002754559	0.116643104441203	0.195927687831955	0.0294020296901369	0.0380876694460513	1	1	102
536	74	0.0582369595348793	0.115984523334362	0.193813029269595	0.0288194962458708	0.037328910847381	1	1	103
536	74	0.0582225112795855	0.115780983303647	0.192445805561963	0.0282871869895393	0.0371244477462534	1	1	104
536	74	0.0581993415843401	0.115542751768582	0.191046002746762	0.0278036063545119	0.0369093409492258	1	1	105
536	74	0.0582012080928627	0.115391681084445	0.189926477336091	0.0273625976563435	0.0368783654836782	1	1	106
786	84	0.0581959594883921	0.0963151566498005	0.175435708321491	0.0267177502917246	0.0339438637210535	2	1	107
786	84	0.0500189275008853	0.095571606997857	0.165810018685225	0.026029237327741	0.0328701462337169	1	1	108
786	84	0.0499497711322439	0.0953282377266979	0.163954207830307	0.0254102354087644	0.0327196719722213	1	1	109
786	84	0.0498991013618205	0.095150366717404	0.162758213212743	0.0248370967576788	0.0325420056732136	1	1	110
786	84	0.0498908625286907	0.0950741681094513	0.161628821257604	0.0243155511371286	0.0325209416123622	1	1	111
786	84	0.0498798024628426	0.0948853994386442	0.160474920127796	0.0238370687592496	0.0324273621172442	1	1	112
786	84	0.0498778941964754	0.0948535734746034	0.159583986192158	0.0234001186927382	0.0324059569497728	1	1	113
786	84	0.0498764750595731	0.0947026209804515	0.15857524121942	0.023001086243385	0.0323524651219842	1	1	114
786	84	0.0498752372751999	0.0946667114001951	0.157790626990446	0.0226366530278174	0.0323218964287831	1	1	115
786	84	0.0498762020132034	0.094561885256343	0.156941593101128	0.0223043879567747	0.0322881507141625	1	1	116
1074	98	0.0498757949993427	0.0823608519409171	0.149293151402755	0.0217897342207291	0.0286948659248647	2	1	117
1074	98	0.043562157411352	0.0814215202558926	0.141688928279545	0.0212537120506378	0.0270898347890521	1	1	118
1074	98	0.0434786380354372	0.0812184759950593	0.139778062275722	0.0207821765941399	0.026929978148389	1	1	119
1074	98	0.0434236812740115	0.0812072286434481	0.138939202277904	0.0203413303228766	0.0267758786839255	1	1	120
1074	98	0.0434134516229469	0.0811316847178166	0.137889363367481	0.0199455341044873	0.0268165354278419	1	1	121
1074	98	0.0434039228889991	0.081109083242787	0.137142521048958	0.019580229288515	0.0267862762601052	1	1	122
1074	98	0.0434029402582012	0.0810635877303422	0.136348418304183	0.0192498751660643	0.0268058223110034	1	1	123
1074	98	0.043404790754719	0.0810076766936789	0.135632197524096	0.0189478571412144	0.0267970008531425	1	1	124
1502	124	0.0434051048360503	0.0700076782427842	0.128296719804426	0.0185029631219463	0.0228305456657952	2	1	125
1502	124	0.0305441825192318	0.068685534319143	0.113879001427958	0.018039409883148	0.0204301296664754	1	1	126
1502	124	0.0305071687738572	0.0681109624657623	0.11155422866125	0.0176286724903326	0.0196922892070201	1	1	127
1502	124	0.0304247782563608	0.06812519869379	0.110971133759267	0.0172491090956329	0.0196128386616809	1	1	128
1502	124	0.0304286184685605	0.0679315374522331	0.109899918400238	0.0169039822479755	0.0194191710991888	1	1	129
1502	124	0.0304028508616276	0.0679317470634406	0.109250859938573	0.0165892316527101	0.0194581705770546	1	1	130
1502	124	0.0304085957755272	0.0678343091115436	0.108513462161661	0.0163019635580164	0.0193738492014258	1	1	131
1502	124	0.0303998775407571	0.067813504105061	0.107896194673116	0.0160410243971779	0.01940620955095	1	1	132
1502	124	0.0304048266740708	0.0677573430999682	0.107307538446476	0.0158030122148601	0.0193619018999699	1	1	133
2119	147	0.030402342776498	0.0581097456454852	0.100476288782211	0.0154398934372785	0.0167360931510742	2	1	134
2119	147	0.0240875896482323	0.057479663728594	0.0931381837844035	0.0150719706820544	0.015699603326038	1	1	135
2119	147	0.0240492014927249	0.0573085896806225	0.09207840642785	0.0147362698327263	0.0152989878769535	1	1	136
2119	147	0.0240245483459775	0.0571554609962	0.0913033328497416	0.0144290809438691	0.0150998170520678	1	1	137
2119	147	0.0240114330112173	0.0570948157457656	0.0906237664528169	0.0141482936580075	0.015015137788893	1	1	138
2119	147	0.0240059003479581	0.0570192675168488	0.0900087156989221	0.0138921055558092	0.0149620363843858	1	1	139
2119	147	0.0240021751454435	0.0569810831264795	0.089456486190615	0.0136583440232139	0.0149334827474062	1	1	140
2119	147	0.0240025243890008	0.0569289853072436	0.0889327822939344	0.0134454258910093	0.0149122996119374	1	1	141
3031	167	0.0240019714535611	0.0480947300391385	0.0822672947474683	0.0131225191932146	0.0130286721321796	2	1	142
3031	167	0.0171954295750439	0.0473537155847638	0.0742315073434854	0.0127984890319699	0.01185395631755	1	1	143
3031	167	0.0171687391436167	0.0472500087657726	0.0733389473778761	0.012504516418868	0.011610942315457	1	1	144
3031	167	0.0171480790489292	0.0471854282472907	0.0728773244627142	0.0122313904644227	0.0114825181688039	1	1	145
3031	167	0.0171450668965224	0.0471493539679574	0.0723116099716915	0.0119822532436064	0.0114366647223865	1	1	146
3031	167	0.0171399322153349	0.0471156200888914	0.0718732937281013	0.0117529981792658	0.0113919619988478	1	1	147
3031	167	0.0171408758718196	0.0471007147703449	0.0714321213817737	0.0115435713018397	0.0113807806897781	1	1	148
3031	167	0.0171406427655022	0.0470750291278761	0.0710239328131931	0.0113518409698371	0.0113577245691182	1	1	149
3031	167	0.0171419358899549	0.0470668246718325	0.0706560683358513	0.0111766569814914	0.0113530634359998	1	1	150
3031	167	0.0171430988070058	0.0470472291726171	0.0702891930312335	0.0110168131408567	0.0113384487566623	1	1	151
4226	200	0.0171443244048044	0.0400713907857386	0.0652179854786059	0.0107561305661938	0.00998152229519573	2	1	152
4226	200	0.0142510738223869	0.0398718284347191	0.0618555287796411	0.0105063345024579	0.00938188769338111	1	1	153
4226	200	0.0142281522855038	0.0397382432614718	0.0611068560241167	0.0102788784915227	0.00915420766672301	1	1	154
4226	200	0.0142014320784421	0.0397528087102559	0.0607534426357228	0.0100698894789039	0.00910849464837942	1	1	155
4226	200	0.0141992033519978	0.0397062535204087	0.0602937794054496	0.00987820686781863	0.00905540455362677	1	1	156
4226	200	0.0141889020827221	0.0397166340100003	0.0599710889259649	0.00970289172374342	0.00905754740360274	1	1	157
4226	200	0.0141901901650569	0.0396908189323565	0.0596059062420711	0.00954227443473231	0.00903864070088135	1	1	158
4226	200	0.0141861258932402	0.0396935609583852	0.0593077721265151	0.00939572512663579	0.00904607473743465	1	1	159
5895	245	0.0141878487542903	0.0337797196072687	0.0548080589766457	0.0091683659417823	0.0077840063139846	2	1	160
5895	245	0.00991900121574361	0.0335314876335793	0.0501047250798694	0.00894851406821865	0.00701639871751043	1	1	161
5895	245	0.00989820390717125	0.0334394014109679	0.0494756996294903	0.00874906451107772	0.00680020245740465	1	1	162
5895	245	0.0098817748723105	0.0334071798333387	0.0491587267868511	0.00856436655352677	0.0067144615578225	1	1	163
5895	245	0.00987772202107095	0.0333997762663669	0.048802351924177	0.00839562612903494	0.00669416860857395	1	1	164
5895	245	0.00987552188266762	0.0333741489181136	0.0484917024806834	0.00824055033063899	0.00666127605884079	1	1	165
5895	245	0.00987329122042047	0.0333729266908504	0.0482068281400232	0.00809875926877324	0.00666055693038658	1	1	166
5895	245	0.0098738737893854	0.0333545552882308	0.0479268591521169	0.00796894634804403	0.00664376876781987	1	1	167
5895	245	0.00987264375972354	0.0333526344724842	0.0476779217652062	0.00785038561818605	0.0066440632270585	1	1	168
8260	292	0.00987361983120154	0.0283708149530238	0.0438494392001607	0.00766514987374295	0.00568727597562613	2	1	169
8260	292	0.00746579855947341	0.0282124136429833	0.0410757540733326	0.00748816172935688	0.00514619514564486	1	1	170
8260	292	0.00744920672732967	0.0281516195718111	0.0406406164853997	0.00732596701277763	0.00494210961031164	1	1	171
8260	292	0.00744058775899409	0.0281274817597477	0.0403638963895911	0.00717670453083603	0.00486898316176863	1	1	172
8260	292	0.00743585661323804	0.0281137654618875	0.040079386522751	0.00703973181421932	0.00481880937100294	1	1	173
8260	292	0.00743360123744909	0.0281006993862438	0.0398342098205781	0.00691406618424842	0.0047922902852018	1	1	174
8260	292	0.00743178796623039	0.0280939570435695	0.0395951380927714	0.0067989852962595	0.00477488118170233	1	1	175
8260	292	0.00743117580431938	0.0280853168689944	0.0393765298617168	0.00669366596863582	0.00476323822376182	1	1	176
11406	326	0.00743037668481036	0.023942775902133	0.0361204511378665	0.00653330056264258	0.00434572110329821	2	1	177
11406	326	0.00662883875308974	0.0238989765914272	0.0350496362115448	0.00638343174474904	0.00416706111110736	1	1	178
11406	326	0.00662348568113415	0.0238703977034091	0.034755060189536	0.00624568240589262	0.00408349642616107	1	1	179
11406	326	0.00661898010121932	0.0238593312210325	0.0345271293923648	0.00611866017418521	0.00405591551040839	1	1	180
11406	326	0.00661816936568246	0.0238531455429145	0.0343079723383953	0.00600203612684152	0.00404040099625796	1	1	181
11406	326	0.00661706681222993	0.0238473586469833	0.0341052012739519	0.00589485384080369	0.00403014237292068	1	1	182
11406	326	0.00661701142781142	0.0238443169728499	0.0339149057291228	0.00579662368499998	0.00402608903733262	1	1	183
11406	326	0.00661686585170785	0.0238406490215165	0.0337343565146229	0.00570658490967898	0.00402120209546609	1	1	184
15471	379	0.00661695988921565	0.0205161857146919	0.0311524174359497	0.00557084689224474	0.0035544999931631	2	1	185
15471	379	0.00578271614892601	0.0204703199583996	0.0300902810098442	0.00544434544636708	0.0033320730075518	1	1	186
15471	379	0.0057760574786999	0.0204500093663852	0.0298426724818589	0.00532841399703413	0.00326251383441654	1	1	187
15471	379	0.00577152353170602	0.0204448389201976	0.029652909571057	0.00522140508043709	0.00322601135889707	1	1	188
15471	379	0.00577050623738413	0.020439362873312	0.0294659110931257	0.00512327926587876	0.00321347466294399	1	1	189
15471	379	0.00576926822376943	0.0204370885031273	0.0292967569379957	0.00503308474207027	0.00320179482018818	1	1	190
15471	379	0.00576937956545628	0.0204338991835611	0.0291345848766782	0.00495046797102819	0.00319856920361241	1	1	191
15471	379	0.00576907059712741	0.0204319010041522	0.0289828645905399	0.0048747454372218	0.0031935670308798	1	1	192
21169	449	0.00576936818808906	0.0174770751015861	0.0266819932712336	0.00475914292917447	0.00281394815991021	2	1	193
21169	449	0.0047877060127576	0.0174718299150743	0.0255573188279431	0.00465095520755279	0.00270067032283391	1	1	194
21169	449	0.0047843255769816	0.0174450537571473	0.0253286019354296	0.00455176080166479	0.00262007053965207	1	1	195
21169	449	0.00478049938858763	0.0174407111130808	0.0251695953756861	0.00446023937749533	0.00259886766145757	1	1	196
21169	449	0.00478015720973126	0.0174362669048748	0.0250079994395503	0.00437630184139109	0.0025886598573005	1	1	197
21169	449	0.00477941649121952	0.0174328731861787	0.024864222729862	0.00429914137082493	0.0025803454141959	1	1	198
21169	449	0.00477986663481083	0.0174304405563671	0.0247244668349734	0.00422848001536698	0.00257709710119748	1	1	199
21169	449	0.00477996753274933	0.0174276879451246	0.0245942121860164	0.00416372405354826	0.00257251421991043	1	1	200
28598	552	0.0047805209600831	0.0149515471786101	0.0226539988231989	0.00406607559057174	0.00220458471672709	2	1	201
28598	552	0.00361626325381057	0.0149244760598692	0.021335614455274	0.00397455878754349	0.00204262146183482	1	1	202
28598	552	0.00360970924256899	0.0149148780354746	0.0211557900537024	0.00389060859238972	0.00200317074343815	1	1	203
28598	552	0.00360561619866531	0.0149135231627913	0.0210234929940662	0.0038132518099156	0.00198750398833337	1	1	204
28598	552	0.00360500202280301	0.0149106812878451	0.0208881295726733	0.00374223687223775	0.00198056313573837	1	1	205
28598	552	0.00360424408425944	0.0149090653133894	0.0207651622733183	0.00367706029662241	0.00197374412355565	1	1	206
28598	552	0.00360429048050378	0.0149075381572088	0.0206481726365346	0.0036173136112218	0.00197124748246645	1	1	207
28598	552	0.00360429054082933	0.0149060871257181	0.0205375551341121	0.00356260480452314	0.00196713928582927	1	1	208
38735	631	0.00360451667205822	0.0128191763182234	0.0189143241956434	0.00347943564915442	0.00172362342768923	2	1	209
38735	631	0.00258134605273323	0.0127915347813655	0.0177454952629974	0.00340169631833285	0.00160010277937059	1	1	210
38735	631	0.0025772983132325	0.0127869696576915	0.0176044945618072	0.00333029933138498	0.00158138084200045	1	1	211
38735	631	0.0025749966450332	0.0127856967740557	0.0174888337904128	0.00326455250445741	0.00157673107412286	1	1	212
38735	631	0.00257439500063809	0.0127841116502006	0.0173773399784516	0.00320414548508624	0.00157141478876579	1	1	213
38735	631	0.00257370046303923	0.012783301448769	0.0172730866915036	0.00314870474402852	0.00157026920460604	1	1	214
38735	631	0.00257372636193993	0.0127821226845523	0.0171740906440602	0.00309787275530185	0.00156720134750889	1	1	215
52058	718	0.00257358331882372	0.0110500983902282	0.0158015943674043	0.00302418127279013	0.00138519108026595	2	1	216
52058	718	0.00200142591884787	0.0110286110749189	0.0151017262454835	0.0029555736856445	0.0012796446159553	1	1	217
52058	718	0.00199913991448351	0.0110232830299284	0.0149796803725751	0.00289240934820782	0.00125360925655562	1	1	218
52058	718	0.00199803315091713	0.0110209566195416	0.0148788320354372	0.0028342258639244	0.00124005003543813	1	1	219
52058	718	0.00199745074257795	0.0110197873516506	0.0147815462752738	0.00278072746124511	0.00123305176951456	1	1	220
52058	718	0.00199719448694317	0.0110185961777264	0.0146911171200687	0.00273157993894252	0.00122784215492893	1	1	221
52058	718	0.00199703455543856	0.0110179349359247	0.0146049408395885	0.00268649174258392	0.00122526922490959	1	1	222
52058	718	0.00199704357322431	0.0110172458493886	0.0145238179854733	0.00264516944125945	0.00122294729812423	1	1	223
69828	814	0.00199702550697003	0.00950893687139205	0.0133355277546173	0.00258352042179828	0.00111714640147609	2	1	224
69828	814	0.00178056389766337	0.00950519253124519	0.0130268526143393	0.00252643453272563	0.00108138558853651	1	1	225
69828	814	0.00177910324129539	0.00950060115835532	0.0129285054174365	0.00247386704551294	0.00105958112641851	1	1	226
69828	814	0.00177819712090576	0.00950003514287709	0.0128448181504772	0.00242544042848292	0.00105407298708418	1	1	227
69828	814	0.00177790153349759	0.00949937033998538	0.0127640062276568	0.00238093556731687	0.00105049701435777	1	1	228
69828	814	0.00177777106455803	0.00949880682002985	0.0126883999827286	0.00234005505962179	0.00104848743320453	1	1	229
69828	814	0.00177772877188848	0.0094986097142439	0.0126168778702284	0.00230256152888908	0.00104756284420809	1	1	230
92547	957	0.00177777052556826	0.00822314811175677	0.0116021308205757	0.00224816478062818	0.000924828010785138	2	1	231
92547	957	0.00143370551280025	0.00821499535672038	0.0111740988479151	0.00219774565111088	0.000867425188861566	1	1	232
92547	957	0.00143208182324513	0.00821149042533269	0.0110883857297429	0.00215128936937574	0.000840757456895471	1	1	233
92547	957	0.00143111332338367	0.00821035196877997	0.0110143826647306	0.00210849319177543	0.000831819015699649	1	1	234
92547	957	0.00143084656283818	0.00820956464898972	0.0109435187115704	0.00206913369501763	0.000826207215837004	1	1	235
92547	957	0.00143063530903808	0.00820905121629924	0.0108771370723315	0.00203297522160969	0.000823554569161337	1	1	236
92547	957	0.00143061413824475	0.00820875610543424	0.0108143577655396	0.00199979760359848	0.000821874525052603	1	1	237
123182	1156	0.00143058431991311	0.00711720819063813	0.00994032937955085	0.00195239683928919	0.000707921728387318	2	1	238
123182	1156	0.00113724396178755	0.0071116204583104	0.0095766935365968	0.0019083924513112	0.000656623708341079	1	1	239
123182	1156	0.00113525244678539	0.00710890697886809	0.00950154969590138	0.00186785717708799	0.000638383315273965	1	1	240
123182	1156	0.00113420981245333	0.00710850206702179	0.0094373274206417	0.0018305238120392	0.000633697731100871	1	1	241
123182	1156	0.00113383527120879	0.0071079721771567	0.00937586746481014	0.0017961789935644	0.000630676041287119	1	1	242
123182	1156	0.00113362338534794	0.00710776221209392	0.00931846683771461	0.00176462682641933	0.000629142802263306	1	1	243
123182	1156	0.00113352751847585	0.00710750508239989	0.00926369120317515	0.00173567156712514	0.000628106058248367	1	1	244
162687	1297	0.00113349931893084	0.00618474361607301	0.00852470216128444	0.00169471035696539	0.000557923564383035	2	1	245
162687	1297	0.000843770407965344	0.00617897038061776	0.00817178900279291	0.00165669372397301	0.000519614008993178	1	1	246
162687	1297	0.000842865626909482	0.00617744275875926	0.00810897516443485	0.00162166315912346	0.000509224073705971	1	1	247
162687	1297	0.000842342614348799	0.00617714813903623	0.00805357367534238	0.00158939573806869	0.00050557740106059	1	1	248
162687	1297	0.000842125820718	0.00617688727623841	0.00800089148374604	0.00155971562427477	0.000503412787045818	1	1	249
162687	1297	0.000841959977707312	0.00617675115978759	0.00795112660445823	0.00153244768692231	0.000502093396643961	1	1	250
162687	1297	0.000841909418977837	0.00617659621224531	0.00790393211876963	0.00150742619334449	0.000501319411609768	1	1	251
214294	1448	0.000841864652061654	0.00538285840422665	0.00726832641903626	0.00147200316106427	0.00045488798398204	2	1	252
214294	1448	0.000721863487247887	0.00538082459613979	0.00709525491639024	0.00143924460951986	0.00043394280177225	1	1	253
214294	1448	0.000721364844024166	0.00537970787541355	0.00704252605533144	0.00140904445724721	0.000425640106959338	1	1	254
214294	1448	0.000721083036120698	0.00537934310739797	0.00699457410810879	0.00138123164597194	0.00042201418645524	1	1	255
214294	1448	0.0007209701890554	0.00537917505248426	0.00694931895761446	0.00135564710252123	0.000420250096182167	1	1	256
214294	1448	0.000720920157828474	0.00537901066105465	0.00690628369840832	0.00133214591569216	0.000418954268199578	1	1	257
214294	1448	0.000720896753942491	0.00537891215718567	0.00686567064690046	0.00131057992264541	0.000418314296225223	1	1	258
280348	1622	0.000720902238755709	0.00469986712249687	0.00632226855145973	0.00128013069962824	0.000384516707502718	2	1	259
280348	1622	0.000643598370016488	0.00469865038149455	0.00619953473811341	0.00125197915369625	0.000369495759351203	1	1	260
280348	1622	0.000643133430453582	0.00469788016822497	0.00615446047501211	0.00122603550632953	0.000363782697031533	1	1	261
280348	1622	0.000642897073565867	0.00469772340438834	0.00611340531182478	0.00120214173394974	0.000361173865737653	1	1	262
280348	1622	0.000642827359276505	0.00469753133695892	0.00607419556141584	0.00118017075098361	0.000359977263265301	1	1	263
280348	1622	0.000642768539990787	0.00469742514390502	0.00603720838209753	0.00115998963990939	0.000359113067497018	1	1	264
280348	1622	0.000642767644973147	0.00469737224555487	0.00600214967402884	0.00114147459345056	0.000358656100946216	1	1	265
362924	1886	0.000642759162717791	0.00411631509817155	0.00553867220162766	0.00111531729451934	0.000321280794492271	2	1	266
362924	1886	0.000535548546245995	0.00411501658132707	0.00539259933395772	0.00109113387868803	0.000304730744045631	1	1	267
362924	1886	0.000535013281472809	0.00411439447806698	0.00535314944443208	0.00106885470801958	0.000298631720576195	1	1	268
362924	1886	0.000534756508933217	0.00411419378044405	0.00531757326585432	0.00104834615299627	0.00029618930541649	1	1	269
362924	1886	0.000534648451245139	0.00411411381058441	0.00528364413228981	0.0010294932050575	0.000294899310687636	1	1	270
362924	1886	0.000534590084554222	0.00411397841424119	0.00525162688934115	0.00101218125754741	0.000293998800315795	1	1	271
470878	2224	0.000534566911318012	0.00360935983150673	0.00484335978563111	0.000988432095784533	0.000255583069768089	2	1	272
470878	2224	0.000439678254911807	0.00360790775352477	0.00471297241823427	0.000966468823841741	0.000235194294934793	1	1	273
470878	2224	0.000439250611540148	0.00360721923098966	0.00467764813565348	0.000946224428613038	0.000228684055802893	1	1	274
470878	2224	0.00043906324119363	0.00360707043046493	0.00464574824122517	0.000927578021306593	0.000226329903137626	1	1	275
470878	2224	0.000438977833966285	0.00360699248872324	0.00461554556954628	0.000910421652921492	0.000224845909410885	1	1	276
470878	2224	0.000438935037393424	0.00360690453279571	0.00458678232490151	0.000894662080331136	0.000223964607077402	1	1	277
470878	2224	0.000438921161468247	0.00360685482293995	0.00455958317923004	0.000880198468591011	0.000223353911108153	1	1	278
610176	2496	0.000438919915725326	0.00317093052764392	0.0042104791045453	0.000860056297864563	0.000201018202313627	2	1	279
610176	2496	0.000350376623011091	0.00317024210578946	0.00409219302367996	0.000841425315775633	0.00019133504446355	1	1	280
610176	2496	0.000349994172879871	0.00317001239803043	0.00406232926909334	0.000824263512279987	0.000189224582179438	1	1	281
610176	2496	0.000349830802179107	0.00316998689920697	0.00403512731312692	0.000808460596351173	0.000188209053138539	1	1	282
610176	2496	0.000349755885398968	0.00316993250003099	0.00400912190629654	0.000793933256407946	0.000187804703518725	1	1	283
610176	2496	0.000349720659038892	0.00316988133334835	0.00398445471619573	0.000780593712875581	0.000187348831412219	1	1	284
788788	2762	0.000349708774144871	0.00279044224764276	0.00367763848739527	0.000762406896149435	0.000170010598864426	2	1	285
788788	2762	0.0002743485511051	0.00278956517350582	0.00357484551296238	0.000745588523543791	0.000160545349314963	1	1	286
788788	2762	0.000274160239558928	0.00278939610568783	0.00354857540130769	0.000730081622379079	0.000158080494910102	1	1	287
788788	2762	0.000274041145311021	0.00278931627240725	0.00352408724175992	0.000715800889063086	0.00015664185268804	1	1	288
788788	2762	0.000273994141509749	0.00278925309943681	0.00350080419662884	0.00070266647393288	0.000155913184258184	1	1	289
788788	2762	0.000273953552577953	0.00278921420043517	0.00347880760453483	0.000690599861959694	0.000155365497741837	1	1	290
788788	2762	0.000273941371414533	0.00278918373829944	0.00345790228228258	0.000679527739924404	0.000155108446981268	1	1	291
1016615	3027	0.000273941060694309	0.0024567111971121	0.00319209412217401	0.000664106262559029	0.000144866492281016	2	1	292
1016615	3027	0.00024765195403933	0.0024564045303897	0.00314263346362048	0.000649867447656307	0.000139719634881407	1	1	293
1016615	3027	0.000247550837526905	0.00245629079585818	0.00312022890621843	0.000636748449816615	0.000138201134232025	1	1	294
1016615	3027	0.000247481204337638	0.00245624308805231	0.00309924903199302	0.000624673888425278	0.000137278463812059	1	1	295
1016615	3027	0.000247459658054196	0.00245620407301029	0.00307933990982626	0.000613574315908412	0.000136884021694911	1	1	296
1016615	3027	0.000247439076413642	0.00245618538499987	0.00306050432596527	0.00060338215564337	0.00013656011829418	1	1	297
1305008	3526	0.000247435460328851	0.00216489735597502	0.00282540525361075	0.000589454117629791	0.000121480018648076	2	1	298
1305008	3526	0.000209506735441747	0.00216454754635025	0.00276676431473886	0.000576590973091828	0.000114241684319197	1	1	299
1305008	3526	0.000209369858909919	0.00216436782939364	0.00274659109951685	0.000564731899306266	0.000111754967788434	1	1	300
1305008	3526	0.000209285093701362	0.0021642932168113	0.00272775878048729	0.000553812633690252	0.000110567088466284	1	1	301
1305008	3526	0.000209255951387062	0.00216427612242418	0.00270993088603071	0.000543771217476701	0.000110051697708418	1	1	302
1305008	3526	0.000209257834861065	0.0021642414348571	0.00269309264256816	0.000534547142625919	0.000110051697708418	1	1	303
1670438	4166	0.000209238596252601	0.00191026201047886	0.00248693846766503	0.000522106259419359	9.66704372419662e-05	2	1	304
1670438	4166	0.000172439576239333	0.00190999723813303	0.00243176633190723	0.000510610929254258	9.06748023192522e-05	1	1	305
1670438	4166	0.000172265448829138	0.00190986429000031	0.00241378551961053	0.000500012493109629	8.86678885920259e-05	1	1	306
1670438	4166	0.000172181494494983	0.00190982486079385	0.00239707411837422	0.000490251405319205	8.78850524108245e-05	1	1	307
1670438	4166	0.000172144843571323	0.00190980441896619	0.00238124133896796	0.000481272799487245	8.7446063936012e-05	1	1	308
1670438	4166	0.000172146341228648	0.00190980449299528	0.00236627834871653	0.000473023853975118	8.7446063936012e-05	1	1	309
2151753	4781	0.000172148268493833	0.0016844351542122	0.00218293505236911	0.000461937444243516	7.76419703694851e-05	2	1	310
2151753	4781	0.000141001181471311	0.00168411397204118	0.00213524094883531	0.000451693304870488	7.20649453402711e-05	1	1	311
2151753	4781	0.000140883525659887	0.0016840364842717	0.00211942769834143	0.000442245518219066	7.05494425223116e-05	1	1	312
2151753	4781	0.000140826861563697	0.00168399634944397	0.00210458776443615	0.000433542860747167	6.97313228553872e-05	1	1	313
2151753	4781	0.000140795588865676	0.00168397923128017	0.00209053020204267	0.000425536573953245	6.93138103741984e-05	1	1	314
2151753	4781	0.000140796129919239	0.00168397914586515	0.0020772429679801	0.000418179777259408	6.93138103741984e-05	1	1	315
2151753	4781	0.000140797032992985	0.00168397920242819	0.00206462057733355	0.00041142778772241	6.93138103741984e-05	1	1	316
2748953	5247	0.000140784983994074	0.00148884886993934	0.00190813048381696	0.000402142912265593	6.3498145438035e-05	2	1	317
2748953	5247	0.000113438067876766	0.00148875737691158	0.00186691794101332	0.000393571796154728	6.12184236621444e-05	1	1	318
2748953	5247	0.000113363131888686	0.00148871021413179	0.00185344881804902	0.00038567437134759	6.03740296102357e-05	1	1	319
2748953	5247	0.000113318430244999	0.00148869802102147	0.00184081940817945	0.000378406077557016	6.00100993003964e-05	1	1	320
2748953	5247	0.000113320509199606	0.00148869846307892	0.00182888137781783	0.000371724890299114	6.00100993003964e-05	1	1	321
2748953	5247	0.000113322872358015	0.00148869819414188	0.00181754037798637	0.000365590709094595	6.00100993003964e-05	1	1	322
3511206	5754	0.000113325460524599	0.00131701237357683	0.00167914370763394	0.000357252412000652	5.5494856124185e-05	2	1	323
3511206	5754	9.54870388155377e-05	0.0013168691591803	0.00164873893525532	0.000349553923963524	5.29681160714751e-05	1	1	324
3511206	5754	9.54246099454077e-05	0.00131683942251773	0.00163676422901766	0.000342458522358497	5.22831455503233e-05	1	1	325
3511206	5754	9.54250269950426e-05	0.00131683840609123	0.00162553891950749	0.000335926559468539	5.22831455503233e-05	1	1	326
3511206	5754	9.54256796053679e-05	0.00131683841897386	0.00161487588435833	0.000329920727615399	5.22831455503233e-05	1	1	327
3511206	5754	9.54265359989566e-05	0.00131683839038584	0.00160474618578095	0.000324405281871638	5.22831455503233e-05	1	1	328
4467523	6507	9.53953956353374e-05	0.00116645993199128	0.00148299558192532	0.000316977278156489	4.74413869942987e-05	2	1	329
4467523	6507	8.09766324902047e-05	0.00116645993734659	0.001457519834392	0.000310121098994758	4.74413869942987e-05	1	1	330
4467523	6507	8.09785366722047e-05	0.00116645993795096	0.00144701764482986	0.000303800875673414	4.74413869942987e-05	1	1	331
4467523	6507	8.09805911322285e-05	0.00116645993855906	0.0014370408126909	0.000297982088999391	4.74413869942987e-05	1	1	332
4467523	6507	8.09827644066491e-05	0.00116645993903272	0.00142756304626303	0.000292631588071842	4.74413869942987e-05	1	1	333
4467523	6507	8.07441803510456e-05	0.00116636537171163	0.00141829075582741	0.000287715756256455	4.49892962902991e-05	1	1	334
5650223	7429	8.06987397219211e-05	0.00103472631824049	0.00131149377988525	0.00028113165219543	4.05597246035939e-05	2	1	335
5650223	7429	6.74906662219561e-05	0.00103472639436493	0.00128848260217773	0.000275054375345163	4.05597246035939e-05	1	1	336
5650223	7429	6.74918527377745e-05	0.00103472614541239	0.00127917034552394	0.000269452214791426	4.05597246035939e-05	1	1	337
5650223	7429	6.74932106638706e-05	0.00103472629834328	0.00127032429058451	0.000264294565768349	4.05597246035939e-05	1	1	338
5650223	7429	6.72290457272835e-05	0.00103463303316621	0.00126163403883218	0.000259550464663	3.81924159992623e-05	1	1	339
5650223	7429	6.7178570846811e-05	0.00103460021685056	0.00125350233504395	0.000255193730999279	3.74901497552026e-05	1	1	340
7170045	8663	6.71788210196982e-05	0.000918186461953695	0.00115915270411275	0.000249362318110025	3.32416661535573e-05	2	1	341
7170045	8663	5.6752843316515e-05	0.000918081694321948	0.00113996925153362	0.000243979001240066	3.02981200545657e-05	1	1	342
7170045	8663	5.66987090464129e-05	0.000918049009320604	0.0011315830874944	0.000239016844751479	2.95227512236775e-05	1	1	343
7170045	8663	5.6698402092194e-05	0.000918049015349338	0.00112374110344508	0.000234448507602007	2.95227512236775e-05	1	1	344
7170045	8663	5.66983149029176e-05	0.00091804901555337	0.00111629142635939	0.000230247932967662	2.95227512236775e-05	1	1	345
7170045	8663	5.66563711437556e-05	0.000918028413722803	0.00110914811421836	0.000226390119578997	2.88896733185274e-05	1	1	346
9135354	9732	5.66563807941022e-05	0.00081448986815985	0.00102526641132667	0.000221219716802226	2.62729664633565e-05	2	1	347


==> figures/example2_alpha_003.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
94	24	0.804636186145222	0.947907438272268	4.68705599069367	0.514025606502311	0.617511640841232	6	2	1
94	24	0.356894498602486	0.607996657191751	2.46096105555347	0.490089412907901	0.459952897889765	1	1	2
207	41	0.346562949650746	0.402572580411908	1.65190069909551	0.46671275420578	0.326651078773497	4	1	3
334	54	0.16503187382479	0.242982636304179	1.21043562242118	0.444752898959113	0.221827914833493	3	1	4
334	54	0.129890719784911	0.225274612866065	1.10398899571583	0.424489449849646	0.190292882113347	1	1	5
334	54	0.125953575286585	0.208904045256329	1.02163638136891	0.405512672785183	0.178462200224218	1	1	6
334	54	0.123027259502404	0.208759091352799	0.959636682024392	0.387858898848547	0.164687480616405	1	1	7
420	70	0.121469011971352	0.1819170751335	0.901923179483023	0.371030702033237	0.126370583277569	2	1	8
420	70	0.0755014240438349	0.169463535628552	0.809281153816809	0.355094683946057	0.113733077432918	1	1	9
420	70	0.07438626633932	0.164566720038177	0.771712135254779	0.340044050446604	0.105966263832062	1	1	10
420	70	0.073465653909218	0.161942610491685	0.74116706173506	0.325720898668959	0.101203708569366	1	1	11
552	78	0.0730139965061894	0.139052969360177	0.689661473694695	0.312149655739431	0.0889147501605151	2	1	12
552	78	0.0705014808944077	0.134879475743032	0.658509329195505	0.299224376750659	0.083583468617212	1	1	13
552	78	0.0702101020793019	0.132740673696375	0.632324627038899	0.286953082308183	0.0780302072793141	1	1	14
552	78	0.0698321630704315	0.130057154604694	0.60799628514334	0.275263375417899	0.0741251701362237	1	1	15
719	87	0.0696996818480531	0.111405883368824	0.56888188086177	0.264120958030087	0.066622163823994	2	1	16
719	87	0.0503162719309501	0.108408458194855	0.528276823361785	0.253460510403483	0.0623983720536207	1	1	17
719	87	0.0501134805179944	0.107229241001315	0.508327724027121	0.243310277647381	0.0581745112897948	1	1	18
719	87	0.0498427248862234	0.105484143408732	0.489905968569198	0.233617366453086	0.055386652023427	1	1	19
947	99	0.0497710606073412	0.091722259556379	0.460884735429974	0.22434845358979	0.0493119055464097	2	1	20
947	99	0.042242866148318	0.089883381421998	0.437149090151879	0.215469188353532	0.0459452679213327	1	1	21
947	99	0.0421049837758653	0.0895547486153939	0.422705255947038	0.206987584161268	0.0436247949133364	1	1	22
947	99	0.0419313053789092	0.0892232181745637	0.409269492439683	0.198867938866135	0.0419250680646734	1	1	23
1339	115	0.0419057098839459	0.0765976996948859	0.383971091285462	0.191104077276066	0.0370433022972348	2	1	24
1339	115	0.0293817777227793	0.0751437769292784	0.35846945190779	0.183657028650034	0.0343749312103056	1	1	25
1339	115	0.0293053371721259	0.0749875728846161	0.347434295816202	0.176522593822743	0.0326370583841883	1	1	26
1900	140	0.0291270020461989	0.063594586706645	0.325728113089137	0.169667660131379	0.0284815637923093	2	1	27
1900	140	0.0227288322167987	0.0627241936759663	0.308154219134546	0.163105709975502	0.0261725461714706	1	1	28
1900	140	0.0226349072726736	0.0623392039876592	0.298664696812623	0.156805175641073	0.025230044634987	1	1	29
1900	140	0.0226238184444346	0.0623751446491257	0.289366741699433	0.150773880623124	0.0240723928069187	1	1	30
1900	140	0.0225773830187579	0.0621716205885193	0.280801785813445	0.144984701132943	0.0234204189881308	1	1	31
2698	166	0.0225928401786766	0.0527905418239378	0.263465943807551	0.139423133633238	0.020297626941899	2	1	32
2698	166	0.0188242241992017	0.0523684030983038	0.251581824067979	0.13408392543454	0.0190302155797781	1	1	33
2698	166	0.0187819350923304	0.0522713103607576	0.244241023370354	0.128956591983506	0.0182007337747729	1	1	34
2698	166	0.0187335943117824	0.052195625480898	0.237046422746365	0.124035272717083	0.0176598749079833	1	1	35
3835	193	0.0187285872188623	0.0441293810697587	0.222512125154691	0.119301624382652	0.0157277947620711	2	1	36
3835	193	0.0163019305301802	0.0438228938728107	0.213344805147181	0.114754425319246	0.0148829288088606	1	1	37
3835	193	0.0162900836527146	0.0437636487839732	0.207197656377343	0.110387234137433	0.0143206735260927	1	1	38
3835	193	0.016256945410217	0.0436812744864743	0.201208674429467	0.106192476996743	0.013899932690986	1	1	39
5352	230	0.016262206065346	0.0369510866409934	0.188937797183096	0.102159544472493	0.012338455443232	2	1	40
5352	230	0.0119232543268149	0.0367138741226625	0.179044922003715	0.0982818326486162	0.011724216900706	1	1	41
5352	230	0.0119129637505057	0.036643361254443	0.173743569652818	0.094559572111311	0.0112584143074439	1	1	42
5352	230	0.0118813444740293	0.0365720632950741	0.168776920979877	0.0909809659706822	0.0109569340146021	1	1	43
5352	230	0.0118875091896806	0.0365332208391235	0.163937412197286	0.0875454874042795	0.0106311656187114	1	1	44
7441	281	0.0118693342462128	0.0309945879482885	0.154061104582524	0.0842350657084714	0.00942737893756579	2	1	45
7441	281	0.0095338290608769	0.0308968342472934	0.14708133951285	0.0810592239205078	0.00876478358021132	1	1	46
7441	281	0.00951463358708173	0.0307702325200972	0.142996375408855	0.0780004821580524	0.00852940544851209	1	1	47
7441	281	0.00950772538341967	0.0307365050978525	0.138837653237508	0.0750645880722087	0.00821460247627824	1	1	48
10302	328	0.00949665529779636	0.0261915849768655	0.13068345267312	0.0722335042681956	0.00723144957281948	2	1	49
10302	328	0.007043913505421	0.0260773355318742	0.124379045923514	0.0695136594861655	0.00673612871187828	1	1	50
10302	328	0.00702441788587355	0.0259698512037985	0.120761980843994	0.0668977401345958	0.00648353472385218	1	1	51
10302	328	0.00701836696846836	0.0259373159802054	0.11732977593638	0.0643832602656886	0.00626437281861419	1	1	52
10302	328	0.00701029340794994	0.025873023930006	0.11402682462976	0.0619651247833962	0.00610492017227764	1	1	53
14144	364	0.00700963221717374	0.0221329867642673	0.107205255044561	0.0596372416251399	0.00552382433059267	2	1	54
14144	364	0.00613003056485853	0.0220652541531707	0.103247650005348	0.0573991270012551	0.00525845735513526	1	1	55
14144	364	0.00612303821180968	0.0220215501510272	0.100353448147927	0.055246131676266	0.00508671160910144	1	1	56
14144	364	0.00611289662860121	0.0219863277730343	0.0975120515774567	0.0531765995398273	0.00494149090657933	1	1	57
19355	427	0.00611264363799005	0.0187613276001532	0.091732653510771	0.0511819156978102	0.00442872856534498	2	1	58
19355	427	0.00523233138842579	0.0186846536928244	0.0881936000872726	0.0492641338183972	0.00419739734482611	1	1	59
19355	427	0.00522834352797843	0.0186573744386014	0.085742445464891	0.0474188787884828	0.00407685308288362	1	1	60
19355	427	0.00521970336186738	0.018626257492772	0.0833072621736214	0.0456452217938047	0.00397548661040268	1	1	61
26016	526	0.00522051740341045	0.0160149194784148	0.0785099300923606	0.0439357825954569	0.00347547291665666	2	1	62
26016	526	0.00390322534795354	0.0159856667146771	0.0749775650771475	0.0422916221661379	0.00330584106696564	1	1	63
26016	526	0.00390178317435088	0.0159487728281221	0.0728493699112934	0.0407100758824129	0.00318333786617864	1	1	64
26016	526	0.00389225590164586	0.0159317158778118	0.0707917178674505	0.0391893401551125	0.00309534501287262	1	1	65
35247	613	0.00389438834215934	0.0137159320740965	0.0666972587994629	0.0377238439306307	0.002721112161386	2	1	66
35247	613	0.00280168731183441	0.0136716809865429	0.0636878431529756	0.0363143196291316	0.00255086947107407	1	1	67
35247	613	0.00279701284020827	0.0136501549443517	0.0618853485280005	0.0349580577579306	0.00245203864837844	1	1	68
35247	613	0.00279206674375358	0.0136323449923453	0.060116091926945	0.0336541211689687	0.002377004734102	1	1	69
47676	692	0.002791409763498	0.0117328923890867	0.056601496144784	0.0323975976703011	0.00214283673696683	2	1	70
47676	692	0.00220045150661523	0.0117082930926105	0.0543692511538921	0.0311894949666569	0.00204586549640189	1	1	71
47676	692	0.00219778587660622	0.0116944260019839	0.0528415107394437	0.0300267173274708	0.00197975282375653	1	1	72
47676	692	0.00219455916143225	0.0116794172641718	0.0513301698152066	0.028908701029864	0.00192585271299059	1	1	73
63990	798	0.00219439988918809	0.0100772990785846	0.0483596611524971	0.027830878430193	0.00172248164381152	2	1	74
63990	798	0.00188387758232693	0.0100570135422967	0.0466497833182061	0.026794380160785	0.00163508510088358	1	1	75
63990	798	0.00188251845092298	0.0100461758096949	0.0453427983320677	0.0257967304418654	0.0015834164357614	1	1	76
63990	798	0.0018795416270425	0.010036434948584	0.0440505516741262	0.0248374592217556	0.00154138703466795	1	1	77
85327	943	0.0018798621829412	0.00866582891430007	0.0415077651580767	0.0239126368128042	0.00137844635855428	2	1	78
85327	943	0.00157979032178343	0.00865279938077729	0.0400041736573404	0.0230234892935986	0.00130580469002848	1	1	79
85327	943	0.00157913654471233	0.00864343906402331	0.0388959101800937	0.0221673050779645	0.00126618070846878	1	1	80
85327	943	0.00157653489185883	0.00863587395914918	0.0377852274858566	0.0213441437825137	0.00122939101583221	1	1	81
113122	1102	0.00157706636364012	0.00747697588728191	0.0356212982187084	0.0205505465055183	0.00109374480010148	2	1	82
113122	1102	0.00126447707001293	0.00746596803621722	0.034280826436947	0.0197874505069459	0.0010356101061518	1	1	83
113122	1102	0.00126264132340379	0.00746014428521327	0.0333309502884034	0.019052635774541	0.00100188604781767	1	1	84
113122	1102	0.00126070727279876	0.00745443424094513	0.0323816551236857	0.0183460902079321	0.000974872912628323	1	1	85
149622	1258	0.00126046644935561	0.00648684197387721	0.0305542107338009	0.0176648171076781	0.000873889841460066	2	1	86
149622	1258	0.000988172648085464	0.00647913330399762	0.0294065389674094	0.0170095834792084	0.00082873019160949	1	1	87
149622	1258	0.000987295615264925	0.00647403616257806	0.0285878426467866	0.0163787472026033	0.000800992433729346	1	1	88
149622	1258	0.00098600520644589	0.0064700112912555	0.0277770867615875	0.0157720994502444	0.000779004216907975	1	1	89
197441	1411	0.000986000046770966	0.00563228512204257	0.0261974896637352	0.0151872573918076	0.00070512824174838	2	1	90
197441	1411	0.000777926994929583	0.00562599906558909	0.0252355574587087	0.0146248551849608	0.000671079852974077	1	1	91
197441	1411	0.000777235665197012	0.00562281342517565	0.0245362676200878	0.014083331226478	0.000651432166439921	1	1	92
259502	1574	0.000776352032961535	0.00490282724638369	0.0231372321316491	0.0135617780410884	0.000589364265064228	2	1	93
259502	1574	0.000675425649217928	0.00489940464797573	0.0223850119406628	0.0130596679288431	0.000565075739861304	1	1	94
259502	1574	0.000674047520122675	0.00489636778290355	0.0217483307784336	0.0125765484759867	0.000547726559026792	1	1	95
259502	1574	0.000673961989345877	0.00489434336286936	0.0211450556157689	0.0121114813161167	0.000534829262065431	1	1	96
337537	1857	0.00067330314398047	0.00427913303461355	0.019948107635703	0.0116635265201266	0.00047733278646591	2	1	97
337537	1857	0.000546573157978327	0.00427557814390853	0.0192592412932131	0.0112323359825851	0.000452955192588746	1	1	98
337537	1857	0.000545171143188963	0.00427320550859814	0.0187156739098364	0.0108173629742069	0.000438248749615546	1	1	99
337537	1857	0.000545084886904411	0.00427152274775606	0.0181957367538521	0.0104179510428674	0.000426703782011765	1	1	100
437060	2170	0.00054441486009414	0.00374508878730817	0.017173075137516	0.0100331302359191	0.000380370901820149	2	1	101
437060	2170	0.000455464424371026	0.00374249133799191	0.0166006377604747	0.00966274510850431	0.000359621360274276	1	1	102
437060	2170	0.00045459850015018	0.00374074825761877	0.0161362396086508	0.00930623612817849	0.000347564304214455	1	1	103
566024	2442	0.00045436944483135	0.00328848452155048	0.0152452531228779	0.00896264327653832	0.000313068387703802	2	1	104
566024	2442	0.000384883298622006	0.0032866320430078	0.0147422244935259	0.00863201580981057	0.000297181002063358	1	1	105
566024	2442	0.000384458520883907	0.00328536909125316	0.0143307304594443	0.00831369500931951	0.00028784874427173	1	1	106
731776	2678	0.00038409206211407	0.00288979953018597	0.0135373842558852	0.00800709400167667	0.000263638485740689	2	1	107
731776	2678	0.000321257367199778	0.00288867395581453	0.0130930235266435	0.00771191250850747	0.000253799339689436	1	1	108
731776	2678	0.000320613373222941	0.002887782398295	0.0127215849150784	0.00742784432957173	0.000247012398404164	1	1	109
731776	2678	0.000320471007494333	0.00288711014498902	0.0123676634003054	0.00715438149917176	0.000241691070700134	1	1	110
945229	2987	0.000320231686887978	0.00254227463366254	0.0116836759026187	0.00689090741027168	0.000219944576621238	2	1	111
945229	2987	0.000257184893138954	0.00254112386102748	0.0112926345099019	0.0066372464560989	0.000210303689623304	1	1	112
945229	2987	0.000256740443297808	0.00254031886890157	0.010973632028671	0.00639313277224498	0.000203776361956524	1	1	113
1215883	3441	0.000256720358918997	0.00223689285459286	0.0103710070039001	0.00615783589228019	0.00018338992699061	2	1	114
1215883	3441	0.000223400390678448	0.00223604804377212	0.010040827893416	0.00593142918999932	0.000174847487762442	1	1	115
1215883	3441	0.000223264064265753	0.0022354667608313	0.00976082233869928	0.00571341043136091	0.000169513879287547	1	1	116
1215883	3441	0.000222969653429695	0.00223494782743705	0.0094856374680502	0.00550363596728222	0.000164909797871529	1	1	117
1555253	4021	0.000223015649047544	0.00197161723142622	0.00896682061321141	0.00530138753061656	0.000147708078939098	2	1	118
1555253	4021	0.00018222157417418	0.00197083706701678	0.00867107594661401	0.00510677360326319	0.000140187196671518	1	1	119
1555253	4021	0.000182117636895663	0.00197039156456078	0.00843066864062528	0.00491936467643893	0.000135798626371512	1	1	120
1995200	4646	0.0001818724089475	0.00173992666392322	0.0079676344700323	0.00473880644706139	0.000120621969033254	2	1	121
1995200	4646	0.000146641060999872	0.0017394009206843	0.0077084030886742	0.00456495865545953	0.00011443814894268	1	1	122
1995200	4646	0.000146361034267746	0.00173901834642123	0.00749110777450987	0.00439761969785572	0.000110518181377467	1	1	123
2559240	5138	0.000146250740260417	0.00153618031350152	0.00708338243760826	0.00423631817976454	0.000100813710566957	2	1	124
2559240	5138	0.000119385549704555	0.00153579390285635	0.00685482701993242	0.00408106294361631	9.62141775895851e-05	1	1	125
2559240	5138	0.000119245612165262	0.00153554666944114	0.00666257807172642	0.00393156977385043	9.364486439381e-05	1	1	126
2559240	5138	0.000119118335690327	0.00153533047419925	0.00647518531782758	0.00378769694847245	9.1175687771718e-05	1	1	127
3267155	5665	0.000119102791449244	0.00135826838657033	0.00612272387288591	0.00364899121832656	8.35404728211781e-05	2	1	128
3267155	5665	0.000101124799299386	0.00135797470246227	0.00593086713354165	0.00351549949975299	7.98217480100352e-05	1	1	129
3267155	5665	0.000101060089214261	0.00135776875298396	0.00576620723759685	0.00338694565682273	7.78087722742282e-05	1	1	130
4168413	6295	0.000100968773291766	0.0012016429782652	0.00545116131938696	0.00326307547133794	7.07955251215321e-05	2	1	131
4168413	6295	8.30754436887538e-05	0.00120142555717653	0.00528033204609834	0.00314379101086587	6.79775659891524e-05	1	1	132
4168413	6295	8.29334300149057e-05	0.00120125335411615	0.00513133064194145	0.00302897351075711	6.59495105749075e-05	1	1	133
5278627	7309	8.29308950477869e-05	0.0010647737400249	0.00485484325480296	0.00291828451937383	5.90697922109501e-05	2	1	134
5278627	7309	6.93951678896468e-05	0.00106456418944789	0.00470306978624241	0.00281174084702657	5.61435397446746e-05	1	1	135
5278627	7309	6.93408321104221e-05	0.00106443467650572	0.00457172335711198	0.00270913637668726	5.44397778908472e-05	1	1	136
6685538	8498	6.92448810735145e-05	0.000944552931657229	0.0043253091624502	0.00261026337195777	4.86669575471828e-05	2	1	137
6685538	8498	5.7598348661111e-05	0.000944386634521039	0.00419152517612542	0.00251505232865547	4.61899546232012e-05	1	1	138
6685538	8498	5.74908603123406e-05	0.000944268740951864	0.00407315084766526	0.00242339026903529	4.45875718033035e-05	1	1	139
6685538	8498	5.74597665553093e-05	0.000944183597896503	0.00395984939380834	0.00233512778931738	4.33668296330438e-05	1	1	140
8502789	9533	5.74184933857702e-05	0.000838045175272873	0.00374541585330635	0.00225005704159566	3.93616331389365e-05	2	1	141


==> figures/example2_alpha_005.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
94	24	0.804636186145222	0.947907438272268	4.68705599069367	0.499296754858341	0.617511640841232	6	2	1
94	24	0.366106954484663	0.723820118544713	2.05874149000655	0.459191494619363	0.485582266202947	1	1	2
397	69	0.24902403370846	0.253051162399259	1.48859669596621	0.423212320132562	0.191107811078868	6	2	3
397	69	0.11157979560091	0.200495936623071	0.986358947083717	0.392371330238759	0.162839769554805	1	1	4
499	79	0.107372679624266	0.17118093837345	0.889219463938143	0.36386434341546	0.123697758018358	2	1	5
499	79	0.0730350838077939	0.156197051313211	0.790126573061001	0.33782966288936	0.106771776934541	1	1	6
664	90	0.0716348505905272	0.130970971245202	0.712216223548585	0.313888805584292	0.0934175416164265	2	1	7
664	90	0.068237222140002	0.123646994717224	0.650988615865093	0.292101811748873	0.0802946485369224	1	1	8
664	90	0.0676606338317556	0.120591646741379	0.611699958902624	0.271980222916636	0.0742412380430388	1	1	9
806	100	0.067191905429023	0.10377527282196	0.556189671136338	0.253545198138265	0.0619735746024319	2	1	10
806	100	0.0481008283396416	0.101819432669235	0.504315480119163	0.236491708387448	0.056115665707685	1	1	11
1064	110	0.0477703023621279	0.0875494948577749	0.461166304953976	0.220742607438086	0.04743757750601	2	1	12
1064	110	0.0395228735514464	0.0860354264348067	0.426706568524351	0.206130887293404	0.0432456872260032	1	1	13
1507	127	0.0392719235557622	0.0732639326983554	0.390938366855585	0.19258406894223	0.0367855046853651	2	1	14
1507	127	0.0288128301922069	0.0721256959863247	0.357999837434684	0.180024571478679	0.0329551604353456	1	1	15
2086	150	0.0285789503355575	0.0614074276751402	0.329256641974903	0.16831108739078	0.0285729755123893	2	1	16
2086	150	0.0209693418163011	0.0607478010405647	0.30410957850407	0.157397015835795	0.0258261693067834	1	1	17
2981	181	0.0208629674246644	0.0510196589454283	0.278858472304324	0.147217892417888	0.0217248251965004	2	1	18
2981	181	0.0176483080772229	0.0505370917983223	0.260528326352634	0.137738990867442	0.0195704742179818	1	1	19
2981	181	0.0175509852356585	0.0503127879904358	0.24721408362657	0.128895993696502	0.0182682953882071	1	1	20
4192	208	0.0175319056136911	0.0428519022717954	0.227767083400983	0.120627620920414	0.0158996634835149	2	1	21
4192	208	0.0141787716679326	0.0426299223769968	0.212955511319018	0.112910808869823	0.0146689565433576	1	1	22
5866	242	0.0141772292020723	0.0358633463954271	0.195845808950253	0.105694116094967	0.0128292311867153	2	1	23
5866	242	0.0117948118844539	0.0358472327349002	0.183374639002106	0.0989713498703515	0.0118961293893485	1	1	24
5866	242	0.0117996350543604	0.0355896719718207	0.174363691925171	0.0926800998112852	0.0113302902281543	1	1	25
8049	301	0.0117447699689078	0.030582523143295	0.160857135604071	0.0868021122376071	0.00963953460876913	2	1	26
8049	301	0.00749031362036785	0.0302429239100272	0.14868458969829	0.0812973428249755	0.00878870318769428	1	1	27
11149	349	0.00744927201367069	0.0256379270595022	0.136781321583357	0.0761489915747278	0.00759145415821167	2	1	28
11149	349	0.00655084925553127	0.0255095773424101	0.129018245538548	0.0713333583070612	0.00704610994358731	1	1	29
11149	349	0.00652156418665018	0.0253833493752342	0.122542256235022	0.0668323408778559	0.00659051961694408	1	1	30
15365	395	0.00651127899567294	0.0216721812517117	0.113071190936873	0.0626132972577813	0.00582623788211578	2	1	31
15365	395	0.00547806782742458	0.0215937328590916	0.106473064227415	0.0586676711633616	0.0053585104776798	1	1	32
20962	458	0.00547437003155924	0.0183808679048016	0.098226658415246	0.0549692214333321	0.00465906187376042	2	1	33
20962	458	0.00461030247719117	0.0183248832969559	0.092477376822132	0.0515115178647291	0.00430295465406093	1	1	34
20962	458	0.00460645308720566	0.0182365130209407	0.0879724336600586	0.0482730916692161	0.00410707887829439	1	1	35
28299	549	0.00458867270798186	0.0156452370320655	0.08118166691214	0.0452412906922587	0.00352434219072223	2	1	36
28299	549	0.00366949304780954	0.0155712682947594	0.0763585804002939	0.0423999121484509	0.00331580006999276	1	1	37
38063	639	0.00365571729342761	0.0133927959730921	0.0705197640910083	0.039738948739338	0.00285009555003711	2	1	38
38063	639	0.00287144798459571	0.0133468772305778	0.0663129361043434	0.0372461197057321	0.00267931052416752	1	1	39
38063	639	0.00285854356527276	0.0133101442073218	0.0630634447980574	0.0349132399006402	0.00251856431895764	1	1	40
51685	723	0.0028532245104712	0.0114281527190991	0.058215042126887	0.032726407488637	0.00221393369111311	2	1	41
51685	723	0.00205479850124637	0.0113860470940936	0.0545724518919669	0.0306796078699005	0.00202704035813903	1	1	42
69487	821	0.00205096752239781	0.00979032851774917	0.050402336982791	0.0287597102594629	0.00180890619183679	2	1	43
69487	821	0.00177035234078242	0.00977005175567939	0.0476452731334474	0.0269625976567388	0.00167173406927887	1	1	44
92439	991	0.00176799630585558	0.00843315917345766	0.0440498231504879	0.0252769736395167	0.00146464712344483	2	1	45
92439	991	0.00142220439544118	0.00841756639784651	0.0415364379428555	0.023698934667784	0.00134573695794323	1	1	46
92439	991	0.00141925137654717	0.00839830020074278	0.0395181691535968	0.0222205697756036	0.00128703443116983	1	1	47
122355	1161	0.00141549305787655	0.0072852286144618	0.0365328826114695	0.0208347372882197	0.00110892168604733	2	1	48
122355	1161	0.00112500175157669	0.0072701691660614	0.0344694041182361	0.0195367125108273	0.00104403773842658	1	1	49
161281	1319	0.00112054769908281	0.00632095824706625	0.0318922821861289	0.018319098392989	0.00091001825919363	2	1	50
161281	1319	0.000839764991672662	0.00630843491297798	0.0300480455576925	0.0171789761826767	0.000845119513026223	1	1	51
212931	1455	0.000836920574870686	0.00548285650093294	0.027795989512128	0.0161093774320248	0.000745730199407046	2	1	52
212931	1455	0.00074100710778473	0.00547561470670214	0.0263251824524786	0.0151081291491695	0.000702603953907237	1	1	53
279326	1644	0.000738809463978586	0.00477423845838256	0.0243814198318652	0.0141683435141641	0.000617425133645576	2	1	54
279326	1644	0.000636259732014059	0.00476708712800638	0.0230700680906631	0.0132886186322547	0.000581441643529288	1	1	55
362870	1948	0.000634273792562766	0.00417257939101397	0.0213864971631697	0.0124627876085267	0.000504887882085501	2	1	56
362870	1948	0.000510780229468402	0.00416647344072062	0.0202015419378165	0.0116897138775281	0.000473854558549897	1	1	57
362870	1948	0.000509122252439712	0.00416350414317344	0.0192361023349466	0.0109647293733172	0.000446968646026067	1	1	58
470659	2267	0.000508757238587655	0.00365128501245055	0.0178040238128162	0.0102852867214081	0.000391165082989074	2	1	59
470659	2267	0.000419634232408303	0.0036486735909869	0.0168676253055012	0.00964812102409925	0.000362612592194034	1	1	60
607351	2531	0.000418710782587778	0.00320688084571551	0.0156211295353075	0.00905077020908448	0.000325773571671165	2	1	61
607351	2531	0.000347935734853737	0.00320473035359718	0.0148052899854742	0.00849060657140449	0.000302322361679973	1	1	62
784995	2787	0.000347402136458728	0.0028164492432136	0.0137099934933184	0.00796543838992586	0.000272259970158934	2	1	63
784995	2787	0.00029573004180248	0.00281468239529795	0.0130021679494684	0.00747302519121744	0.000254284164970604	1	1	64
1014809	3083	0.000295395961628413	0.0024763462785766	0.0120453536383487	0.00701123726010849	0.000227906458589569	2	1	65
1014809	3083	0.000246188367434203	0.00247521145590842	0.011418615744061	0.00657829802898629	0.000213113575979851	1	1	66
1302096	3618	0.000245790051727423	0.00217975490940324	0.0105809242289733	0.00617221040000187	0.000187131381462559	2	1	67
1302096	3618	0.000199249335504319	0.00217866132312827	0.0100269061659891	0.00579146559878939	0.000174163641329524	1	1	68
1673244	4244	0.000198894538385529	0.00192114449009753	0.00929272108799634	0.00543432817660744	0.000152027340712275	2	1	69
1673244	4244	0.000159018347312979	0.00192023637888571	0.00880811072511036	0.00509940315261331	0.000140876029255923	1	1	70
2146498	4792	0.000158676714505187	0.00169444023477179	0.00816191291593379	0.00478529812612799	0.000124816342530467	2	1	71
2146498	4792	0.000133029561523362	0.00169386722037431	0.00774621435543864	0.0044906859771525	0.000115985778238004	1	1	72
2743769	5277	0.000132758553378419	0.00149640696186979	0.00717878458025943	0.00421439803126074	0.000103983042012657	2	1	73
3509653	5827	0.00010903923169955	0.00132250151845741	0.00664112875209447	0.00395497701917907	9.14713758782634e-05	2	1	74
3509653	5827	9.23488811435963e-05	0.00132202907864779	0.00629659050998811	0.00371193364198498	8.57598533590797e-05	1	1	75
4466825	6637	9.20896299629358e-05	0.00117061409722214	0.00584625956848141	0.00348370572449883	7.50203829340629e-05	2	1	76
4466825	6637	8.04120286418221e-05	0.00117019719319317	0.00554598984297043	0.00326989448066703	7.03348797520454e-05	1	1	77
5652362	7572	8.02064041669897e-05	0.00103786826334985	0.0051512868140798	0.00306908850670184	6.20085053077086e-05	2	1	78
5652362	7572	6.7107187891268e-05	0.00103752982133129	0.00488432617221213	0.00288096558615123	5.83618037295225e-05	1	1	79
7180287	8793	6.69562221083038e-05	0.000920905627771385	0.00453722067392593	0.00270426786364645	5.10953616486013e-05	2	1	80
7180287	8793	5.54662690104765e-05	0.000920640965840782	0.00430254715581437	0.00253872232170505	4.7844887700606e-05	1	1	81
9108783	9755	5.53344539177006e-05	0.000817392024855277	0.00399664713760379	0.00238322125627019	4.24962776710509e-05	2	1	82


==> figures/example3.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
12	8	0.463721980995935	0.868371040035114	3.77480225331527	0.516217706857688	0.780421639669337	1	1	1
12	8	0.432039045132925	0.742334362301631	3.16086172147446	0.494922401580489	0.718223863810149	1	1	2
12	8	0.451311071977861	0.690618631553953	2.75917422372331	0.472650552772507	0.646844225645663	1	1	3
12	8	0.430255255220005	0.609761870422021	2.35834924492899	0.455474439009224	0.612231036683056	1	1	4
12	8	0.443472380906684	0.571409218398843	2.09156607397773	0.437489667450454	0.564222568680907	1	1	5
12	8	0.429508917476237	0.520629389841805	1.83150509275004	0.423065434899457	0.545192684511086	1	1	6
12	8	0.438403916423989	0.494034315918109	1.65626329839151	0.408053751967457	0.512797720002095	1	1	7
12	8	0.429131611359167	0.46285266344752	1.48886078052743	0.395561972155941	0.502076269121555	1	1	8
12	8	0.435017442784014	0.445515764763971	1.37543942959199	0.382690181316728	0.479953182397367	1	1	9
12	8	0.428830163882977	0.426664812302216	1.26867812326408	0.3716294882791	0.473472990938031	1	1	10
12	8	0.432653869361309	0.415893868826623	1.19653331176716	0.360359093897316	0.45807064122724	1	1	11
12	8	0.428487529643075	0.404504112094658	1.12915437515449	0.350414060420337	0.453711926631458	1	1	12
12	8	0.430913143173284	0.39798102280065	1.08408507392314	0.340389259780285	0.442730188283578	1	1	13
12	8	0.428067296475872	0.39095838434398	1.04195129674155	0.331354631612494	0.439447330453228	1	1	14
12	8	0.429552452398834	0.386980143890446	1.01413970036195	0.32233455220034	0.431413626011337	1	1	15
12	8	0.427568231665836	0.382455982635715	0.987782043841222	0.314071544497432	0.4287129543013	1	1	16
12	8	0.42842490016396	0.379906131421574	0.970485144494185	0.305888805149091	0.42268403990478	1	1	17
12	8	0.427002888436592	0.376794262627715	0.95360927055975	0.298299600529693	0.420340932549778	1	1	18
12	8	0.427442255852035	0.374999731241494	0.942370182587814	0.29083461493088	0.41570726203511	1	1	19
12	8	0.426387775593034	0.372684973152304	0.930971249051715	0.283847252072604	0.413622337337505	1	1	20
12	8	0.426552163138284	0.371266765789267	0.923056656012609	0.277012045928684	0.409984374541999	1	1	21
12	8	0.425739067549156	0.369407058988902	0.914753432368518	0.27057130085779	0.408113557948917	1	1	22
12	8	0.425724118151406	0.368165642230194	0.90862347351063	0.2642991551693	0.405204724603109	1	1	23
12	8	0.42507093986084	0.36657383989838	0.902084541700893	0.258360924239185	0.40352654223991	1	1	24
12	8	0.424940818132535	0.365412688029588	0.896930168869847	0.252599638121666	0.401165314576779	1	1	25
12	8	0.4243951165745	0.36398825093779	0.891438693312933	0.247127397799275	0.399666308656839	1	1	26
12	8	0.424192823447425	0.36286674784467	0.886854611965255	0.241834833354184	0.397726292296747	1	1	27
12	8	0.423720946247131	0.361556921033806	0.882029500589203	0.236797352290789	0.396395000232285	1	1	28
12	8	0.423475274435502	0.36046286219194	0.877818457439511	0.231938439916712	0.394786079886472	1	1	29
12	8	0.423055680944361	0.359240794850538	0.873455445123246	0.227308260470017	0.393610914748379	1	1	30
12	8	0.422785886192028	0.358175035805441	0.869522626395288	0.222852953420605	0.392267258320837	1	1	31
12	8	0.422404807578676	0.357027533823805	0.865509346834302	0.21860535663581	0.39123606337676	1	1	32
12	8	0.422123738401313	0.355995820210061	0.861808693954941	0.214527213022002	0.390108400098617	1	1	33
12	8	0.421772366145029	0.354916559121227	0.858080581446194	0.210639495848904	0.389208640365742	1	1	34
12	8	0.421488558680875	0.353925450855398	0.854588456373176	0.206914683326638	0.388259227167255	1	1	35
12	8	0.421161230163528	0.35291128131121	0.851106031277834	0.203365644476167	0.387478354965648	1	1	36
12	8	0.420880310643126	0.351966329194276	0.84780863641617	0.199972235972811	0.386677649416001	1	1	37
12	8	0.420573343451524	0.351015328758645	0.844545770400422	0.196741806957994	0.386003453300516	1	1	38
12	8	0.420298968398538	0.350120437602179	0.841433310611683	0.193659281804337	0.385327880564162	1	1	39
12	8	0.420009915435879	0.349230940411922	0.838371117279441	0.190728263582873	0.384748752761978	1	1	40
12	8	0.419744403510016	0.348388318583832	0.835435207616092	0.187937157468492	0.384179181229058	1	1	41
12	8	0.419471580176389	0.34755848306015	0.832558835087602	0.185287037209694	0.383684293791829	1	1	42
12	8	0.41921633828688	0.34676885084721	0.829791440838411	0.182768702684219	0.383204974982629	1	1	43
12	8	0.418958524880626	0.345996514066063	0.827088377233016	0.180381533369932	0.382784376440546	1	1	44
12	8	0.418714336870975	0.345259399196244	0.824481455767687	0.178117984066096	0.382382192878484	1	1	45
12	8	0.418470593307885	0.344542075329298	0.821940631730515	0.175976314240862	0.382026843388828	1	1	46
12	8	0.418237816624317	0.343856111207874	0.819486078186571	0.173950133096905	0.381690763604274	1	1	47
12	8	0.418007368732341	0.343191054519772	0.817097392428	0.172036976572154	0.381392526196078	1	1	48
12	8	0.417786069270069	0.342554244141601	0.814787102035528	0.170231272723824	0.381113201199873	1	1	49
12	8	0.417568240355677	0.341938533558101	0.812541171731326	0.168530109358802	0.380864803898455	1	1	50
12	8	0.417358285577511	0.341348466828236	0.810367133703221	0.166928511151408	0.380634261933089	1	1	51
12	8	0.417152456347141	0.340779090085671	0.808255163594385	0.165423310596373	0.380429242206195	1	1	52
12	8	0.416953580073106	0.340233114438169	0.806209550522943	0.164009984065099	0.38024065304123	1	1	53
12	8	0.41675916608246	0.339707041696237	0.804223263488099	0.16268524495198	0.380073292939353	1	1	54
12	8	0.416571013910969	0.33920239121987	0.802298503247783	0.161444928602595	0.379920782354195	1	1	55
12	8	0.416387453654559	0.338716634538652	0.800430101542425	0.160285726331731	0.379786040191724	1	1	56
12	8	0.416209615032195	0.338250524569929	0.79861892912098	0.159203774399606	0.379664541420879	1	1	57
12	8	0.416036364326451	0.337802183055175	0.796861069899074	0.15819581149967	0.379557983893283	1	1	58
12	8	0.415868395328479	0.33737187720187	0.795156560910551	0.157258239204659	0.379463116856444	1	1	59
12	8	0.41570492527431	0.336958169240772	0.79350233755245	0.156387893245804	0.37938085404594	1	1	60
12	8	0.415546364856503	0.336561025037351	0.791897926646159	0.155581418925701	0.379308825884052	1	1	61
12	8	0.415392161711115	0.336179309670165	0.790340851738382	0.154835784091957	0.379247450576314	1	1	62
12	8	0.415242543324045	0.335812808053053	0.788830339286236	0.154147864456825	0.379194972835241	1	1	63
12	8	0.415097109275178	0.335460597619249	0.787364327425858	0.153514784050594	0.379151504858215	1	1	64
12	8	0.414955969148675	0.335122360395917	0.785941877512355	0.152933640093839	0.379115723905597	1	1	65
12	8	0.414818823402511	0.334797326426642	0.784561227323513	0.152401728364938	0.379087559726355	1	1	66
12	8	0.414685706414167	0.334485125007989	0.783221359539578	0.151916360630065	0.379065997849702	1	1	67
12	8	0.414556386268777	0.334185099061951	0.781920734887159	0.151475013318974	0.379050865360842	1	1	68
12	8	0.414430850042625	0.333896856968626	0.780658311903338	0.151075206202457	0.379041370602403	1	1	69
12	8	0.414308911778751	0.333619827808655	0.779432722549453	0.150714600010326	0.379037288845046	1	1	70
12	8	0.414190529476664	0.333353618849004	0.778242934980366	0.150390915551589	0.379037992064428	1	1	71
12	8	0.414075548993658	0.333097727073313	0.77708771701153	0.150101997373054	0.379043235532874	1	1	72
12	8	0.413963911134827	0.332851770607923	0.775966066700676	0.149845759536213	0.379052513506164	1	1	73
12	8	0.413855484315317	0.332615301601853	0.774876863046956	0.149620226714334	0.37906558063222	1	1	74
12	8	0.41375019987004	0.332387955936497	0.77381914559698	0.149423497516862	0.379082024232716	1	1	75
12	8	0.413647942687593	0.332169331802803	0.772791886918334	0.149253770620367	0.379101609636383	1	1	76
12	8	0.413548639628411	0.331959086467012	0.771794174056709	0.149109319638954	0.37912399632108	1	1	77
12	8	0.413452188027723	0.331756857424421	0.770825060212684	0.148988509350124	0.379148966424949	1	1	78
12	8	0.413358513475444	0.331562324878351	0.769883682404165	0.148889778168703	0.379176236389072	1	1	79
12	8	0.413267523060734	0.331375160484858	0.768969164664705	0.14881164784034	0.379205608017348	1	1	80
12	8	0.41317914312972	0.331195067636883	0.768080694248482	0.148752710936454	0.379236843487599	1	1	81
12	8	0.413093288697746	0.331021748090802	0.767217458351806	0.148711636263341	0.379269765100868	1	1	82
12	8	0.413009888120321	0.330854927889598	0.766378693382684	0.148687159690995	0.379304172324338	1	1	83
12	8	0.412928863072291	0.330694335582376	0.765563643503295	0.148678086776217	0.379339907574068	1	1	84
12	8	0.412850144663739	0.33053971886017	0.764771592404556	0.148683285825577	0.379376801129516	1	1	85
12	8	0.41277366032685	0.330390830295464	0.764001836060481	0.148701688730959	0.379414714449273	1	1	86
12	8	0.412699344338494	0.330247437975735	0.763253703144423	0.148732285550914	0.379453503564376	1	1	87
12	8	0.412627129223685	0.33010931612515	0.76252653704695	0.148774124223274	0.379493047546352	1	1	88
12	8	0.412556952620857	0.329976251862429	0.761819708922677	0.148826306199158	0.379533224151549	1	1	89
12	8	0.412488751639244	0.329848038996096	0.761132605752865	0.148887985474119	0.379573928486403	1	1	90
12	8	0.412422467332614	0.329724482282991	0.760464638615534	0.148958364971224	0.379615056775051	1	1	91
12	8	0.412358040989155	0.329605393290028	0.759815234698359	0.149036695182792	0.379656518559842	1	1	92
12	8	0.412295417041402	0.32949059304385	0.759183842477045	0.149122271103711	0.379698225857174	1	1	93
12	8	0.412234540620875	0.329379909241498	0.758569926315086	0.149214430675661	0.379740101100269	1	1	94
12	8	0.412175359445583	0.32927317786717	0.757972969645271	0.149312552139244	0.379782069871287	1	1	95
12	8	0.412117822202832	0.329170241286303	0.757392471268205	0.149416052405375	0.379824066044489	1	1	96
12	8	0.41206187976845	0.329070949201784	0.75682794724814	0.149524384738016	0.379866026894314	1	1	97
12	8	0.412007484132259	0.328975157329187	0.756278928331296	0.149637037132324	0.379907896401419	1	1	98
12	8	0.41195458918075	0.328882727932939	0.755744961017755	0.149753530267434	0.379949621941533	1	1	99
12	8	0.41190314997847	0.328793528886217	0.755225605721771	0.149873415940695	0.379991156389091	1	1	100
12	8	0.411853123265767	0.328707433942223	0.754720437319235	0.149996275247633	0.380032455859909	1	1	101
12	8	0.411804466973944	0.328624322050743	0.75422904380307	0.150121717101375	0.380073481030513	1	1	102
12	8	0.411757140537287	0.328544077464478	0.753751026500324	0.150249376608272	0.380114195585261	1	1	103
12	8	0.411711104562051	0.328466589228669	0.753285999060975	0.150378913688128	0.380154567026381	1	1	104
12	8	0.411666321017701	0.328391751186677	0.752833587470145	0.150510011621309	0.380194565593739	1	1	105
12	8	0.411622753007404	0.328319461587932	0.752393429264179	0.150642375776503	0.380234164746167	1	1	106
12	8	0.411580364880962	0.328249623033823	0.751965173418904	0.150775732309962	0.380273340399895	1	1	107
12	8	0.41153912207255	0.328182142167921	0.751548479723066	0.150909827001739	0.380312071199493	1	1	108
12	8	0.411498991163135	0.328116929588334	0.751143018594602	0.151044424090964	0.380350337972504	1	1	109
12	8	0.411459939762985	0.328053899596322	0.750748470565153	0.151179305217829	0.380388123867316	1	1	110
12	8	0.411421936541745	0.327992970091617	0.750364526057527	0.151314268381075	0.380425413955662	1	1	111
12	8	0.411384951140998	0.327934062363479	0.749990884950458	0.151449126980764	0.380462195287746	1	1	112
12	8	0.411348954183851	0.327877100979269	0.749627256338242	0.15158370888582	0.380498456596904	1	1	113
12	8	0.411313917207867	0.327822013607194	0.749273358155031	0.151717855571353	0.380534188304578	1	1	114
12	8	0.411279812661899	0.327768730904394	0.748928916929733	0.151851421285399	0.380569382296421	1	1	115
12	8	0.411246613853027	0.327717186364032	0.74859366745578	0.15198427227393	0.380604031898105	1	1	116
12	8	0.41121429493567	0.327667316206623	0.748267352549281	0.152116286037014	0.380638131702134	1	1	117
12	8	0.411182830868307	0.32761905924633	0.747949722754568	0.152247350634431	0.380671677527836	1	1	118
12	8	0.41115219739814	0.327572356787634	0.74764053611033	0.152377364022388	0.380704666284788	1	1	119
12	8	0.411122371024809	0.327527152507206	0.74733955788413	0.152506233432759	0.380737095925398	1	1	120
12	8	0.4110933289827	0.327483392356973	0.747046560349143	0.15263387478228	0.380768965335265	1	1	121
12	8	0.411065049209791	0.327441024458917	0.746761322542767	0.152760212118691	0.380800274283529	1	1	122
12	8	0.411037510328949	0.327399999014964	0.746483630055259	0.152885177095078	0.38083102333346	1	1	123
12	8	0.411010691620647	0.327360268212726	0.746213274808862	0.153008708476546	0.380861213793666	1	1	124
12	8	0.410984573004103	0.327321786142252	0.745950054858792	0.153130751673051	0.380890847644205	1	1	125
12	8	0.410959135013014	0.327284508711184	0.745693774190169	0.153251258300662	0.380919927490411	1	1	126
13	9	0.302986145414827	0.320501831379758	0.730541433410307	0.151371439344933	0.313197629899649	1	2	127
13	9	0.302294591880196	0.315358601591035	0.709704226694357	0.150057758272732	0.314518319197452	1	1	128
13	9	0.302700953857595	0.314406416757967	0.696951282898362	0.14877603802131	0.31023713243245	1	1	129
13	9	0.302291346121469	0.310331262620627	0.68276640978887	0.147893642539513	0.310713479149848	1	1	130
13	9	0.30258759093359	0.309008094773699	0.673792603329981	0.14705053082372	0.307610473984863	1	1	131
13	9	0.302364220992079	0.305671851811066	0.663888987312316	0.146490199436673	0.307564136615052	1	1	132
13	9	0.30259436801566	0.304150759073294	0.657323945818813	0.145970827453101	0.305225283597879	1	1	133
13	9	0.30249449840757	0.301348769416535	0.650151267410791	0.145652460050087	0.304869067519404	1	1	134
13	9	0.302685988077718	0.299750840727395	0.645113352408063	0.145372915901014	0.303043152412568	1	1	135
13	9	0.30266831815296	0.297350636850278	0.639685845984165	0.145236598350267	0.302515123523082	1	1	136
13	9	0.302837866811673	0.295755292295242	0.635632114463511	0.145134777540064	0.301045771241822	1	1	137
13	9	0.302875054297837	0.293667768772596	0.631343102337733	0.145135074920035	0.300433868993697	1	1	138
13	9	0.303032569630839	0.292123892702565	0.627952264444802	0.145164554200866	0.299221033103166	1	1	139
13	9	0.303106385610734	0.290286888626367	0.624435764680856	0.145266701935901	0.298580059965451	1	1	140
13	9	0.303257527755223	0.288822200901905	0.621520599858927	0.145392525168715	0.297557863184405	1	1	141
13	9	0.303355716776384	0.287190845935576	0.618555315611352	0.145569780059825	0.296920958666824	1	1	142
13	9	0.303503544747291	0.285819008766262	0.616004535426873	0.145765489266685	0.296044719277415	1	1	143
13	9	0.303617787151676	0.284359872363284	0.613453202906753	0.145997222176418	0.295431015356704	1	1	144
13	9	0.303763801615268	0.283085570583415	0.611196918088985	0.146242723418885	0.294669511322106	1	1	145
13	9	0.30388838797121	0.281773015308968	0.608970617642083	0.14651300876375	0.294089199172481	1	1	146
13	9	0.304033182470759	0.280595444636186	0.60696138364256	0.146793012934494	0.293419967080517	1	1	147
13	9	0.304164148289135	0.279409293488939	0.604999375877701	0.147089565368621	0.292877628119467	1	1	148
13	9	0.304307810031314	0.27832448098968	0.603202278064796	0.147392434214753	0.292284050034161	1	1	149
13	9	0.304442368418039	0.277248488567988	0.601460776917145	0.147705796473964	0.291780830741956	1	1	150
13	9	0.304584720820784	0.276250793051527	0.599848355484247	0.148022679783788	0.29125029227206	1	1	151
13	9	0.304720888417987	0.275271620053653	0.598294241568962	0.148345596956163	0.290785312327532	1	1	152
13	9	0.3048616348255	0.27435467442773	0.596843882680061	0.148669782184611	0.290308013487487	1	1	153
13	9	0.304997983537152	0.2734611840112	0.595451105946363	0.148996716855729	0.289879267618047	1	1	154
13	9	0.305136789934963	0.272618467351209	0.594143654001624	0.149323135637325	0.289447438345928	1	1	155
13	9	0.305272280825775	0.271801231319585	0.592891103472014	0.149649890759686	0.289052365358806	1	1	156
13	9	0.305408821402742	0.271026400627357	0.591710070755642	0.149974742400764	0.288659736254357	1	1	157
13	9	0.305542692531818	0.270277344936856	0.590580256897924	0.150298167174168	0.288295570502244	1	1	158
13	9	0.305676672973657	0.269564414280572	0.589511327507751	0.150618630045503	0.287937007415003	1	1	159
13	9	0.305808362825166	0.268876558733649	0.588489526497087	0.150936390085751	0.287600989075326	1	1	160
13	9	0.305939530537564	0.268219983714936	0.587520210237279	0.15125039949108	0.287272234837244	1	1	161
13	9	0.306068625098131	0.267587246505696	0.586593879948847	0.151560796955902	0.286961729470832	1	1	162
13	9	0.306196771981526	0.266981951658218	0.585713248220602	0.15186687355144	0.286659217054841	1	1	163
13	9	0.306322967644408	0.266398999426642	0.584871610763065	0.152168706182871	0.286371777660917	1	1	164
13	9	0.306447928812828	0.26584037253683	0.584070082344402	0.152465823025404	0.28609249192609	1	1	165
13	9	0.306571005967445	0.265302502994951	0.583303813334505	0.152758273567767	0.285825885246878	1	1	166
13	9	0.306692656425709	0.264786371382901	0.582572974435072	0.153045752810983	0.285567258437775	1	1	167
13	9	0.30681246033387	0.264289419732687	0.581873963863916	0.153328302179262	0.285319469662234	1	1	168
14	10	0.222529333574831	0.248144909696728	0.571157358422681	0.151306129319902	0.216428452704928	1	2	169
14	10	0.222468049104727	0.242383185347154	0.552118854830986	0.149608724633661	0.214700516232465	1	1	170
14	10	0.222421216352744	0.237523422266794	0.536593267464412	0.14807976530161	0.209980431432637	1	1	171
14	10	0.222378434689681	0.232685181518373	0.523131805956164	0.14679433254418	0.208090154198895	1	1	172
14	10	0.222359008671401	0.228789724355067	0.512254478119407	0.145643976005435	0.204459781348626	1	1	173
14	10	0.222337788617611	0.224776262835083	0.502512404742565	0.144676902169401	0.202592195190045	1	1	174
14	10	0.222339661187363	0.221599700092247	0.494616797465682	0.143818494803548	0.199717792635297	1	1	175
14	10	0.222338786648735	0.218290949683068	0.487347211322672	0.143099005497988	0.197964679302502	1	1	176
14	10	0.222357551247926	0.215669001739888	0.48138181216973	0.14246690060819	0.195635096874292	1	1	177
14	10	0.222374246151472	0.212945104829916	0.475776503991176	0.141940658547007	0.194034731657062	1	1	178
14	10	0.222406522976798	0.210760691283809	0.47109518104089	0.141484522682227	0.192110911377296	1	1	179
14	10	0.222437715983448	0.208513137730331	0.466641800775023	0.141109385433311	0.190672383940751	1	1	180
14	10	0.222480827162663	0.206678665259725	0.462851064935916	0.140790299701607	0.189059168951492	1	1	181
14	10	0.222523684156973	0.204814618350086	0.45922434597564	0.140533358807377	0.187776620556393	1	1	182
14	10	0.222575475909187	0.203262356795222	0.456080667107929	0.140321045709337	0.186406575883117	1	1	183
14	10	0.222627578465206	0.201705138602748	0.45306917538164	0.140156481871719	0.18526726017083	1	1	184
14	10	0.222686307570887	0.2003816670251	0.450416005849911	0.14002727882502	0.184091106528843	1	1	185
14	10	0.222745671139892	0.199069362495475	0.447877114963037	0.139934767252609	0.183079802439359	1	1	186
14	10	0.222809922645084	0.197932097476381	0.445608680157449	0.139870117057825	0.182060576550222	1	1	187
14	10	0.222874950508031	0.196815430876439	0.443442192563955	0.139833620255779	0.181161899830429	1	1	188
14	10	0.222943573496949	0.195830260434453	0.441483307151394	0.139818930916614	0.180271268379096	1	1	189
14	10	0.223012991931261	0.194870362037152	0.439616166038526	0.139825773247759	0.179470798397507	1	1	190
14	10	0.223085047867538	0.194009908319101	0.437910993138459	0.139849547871478	0.178686651631094	1	1	191
14	10	0.223157842444573	0.19317626540964	0.43628827012646	0.139889699815965	0.177971406071253	1	1	192
14	10	0.223232563374621	0.192418541717597	0.434793906144824	0.139942867381765	0.17727623488193	1	1	193
14	10	0.223307923854846	0.19168724620349	0.433373297122078	0.140008388412602	0.176634796936698	1	1	194
14	10	0.223384678734451	0.191014588627272	0.432055945606133	0.140083785822043	0.176014564936132	1	1	195
14	10	0.223461954270356	0.190366899101479	0.430804256082204	0.140168388635001	0.175437034665743	1	1	196
14	10	0.223540222026956	0.189765106081713	0.429636814704239	0.140260357787972	0.174880372977398	1	1	197
14	10	0.223618885960347	0.189186298264834	0.428527611388421	0.140359066136595	0.17435823788166	1	1	198
14	10	0.223698234083366	0.188643935796914	0.427488059343216	0.140463139117157	0.173855856776567	1	1	199
14	10	0.223777856798249	0.188122398880958	0.426500036281568	0.140572018282761	0.173381832937165	1	1	200
14	10	0.22385792440029	0.187630240721567	0.425570299490003	0.140684670444727	0.172926083278786	1	1	201
14	10	0.223938152586589	0.187156774694547	0.424686103493031	0.140800614330243	0.172493953769593	1	1	202
14	10	0.224018637030506	0.186707353211151	0.423851222821518	0.140919069974284	0.172078494554651	1	1	203
14	10	0.224099177895287	0.186274626147748	0.423056587679461	0.141039632506719	0.171682958084339	1	1	204
14	10	0.22417982423327	0.18586187355816	0.422304091042771	0.141161711473293	0.171302500765799	1	1	205
14	10	0.224260433461873	0.185464004065692	0.421587187362881	0.141284972790473	0.170939036010019	1	1	206
14	10	0.224341026073761	0.185082967028007	0.420906606081425	0.141408969012408	0.170589145435432	1	1	207
14	10	0.224421498604686	0.184715203526324	0.420257546204327	0.141533429036504	0.170253892531219	1	1	208
14	10	0.224501854547289	0.184361816806817	0.419640037380295	0.141658014147319	0.169930830303321	1	1	209
14	10	0.224582017448939	0.184020291201372	0.419050494298825	0.141782507779066	0.169620488966901	1	1	210
14	10	0.224661981133398	0.183691198593466	0.418488543188486	0.141906654431659	0.169321089036909	1	1	211
14	10	0.224741688050392	0.183372736862153	0.417951454610951	0.14203028385665	0.169032831844064	1	1	212
15	11	0.148102102756463	0.168984113191352	0.376029831426774	0.140208321360032	0.144187106442123	1	2	213
15	11	0.14777909558459	0.159141803807502	0.359413601018071	0.138228022557539	0.138439192361459	1	1	214
15	11	0.147130657134866	0.152656027696534	0.346877403725229	0.136440672210152	0.132447424330932	1	1	215
15	11	0.146826005384521	0.145632991016103	0.334964733779581	0.134824987008796	0.127882780528229	1	1	216
15	11	0.146313419555359	0.141020493029288	0.325926717504729	0.133358604675522	0.123185059451477	1	1	217
15	11	0.146043093637303	0.136093264818235	0.317348716878231	0.132025961686751	0.11953069804507	1	1	218
15	11	0.145641587093637	0.13287281959173	0.310790861620019	0.130810779645451	0.115826379751591	1	1	219
15	11	0.145410694870686	0.129480688815227	0.304591918774947	0.129701369984368	0.112883901474495	1	1	220
15	11	0.145098466151459	0.127278755912424	0.299807231458799	0.128685635914633	0.109946442381196	1	1	221
15	11	0.144906588166939	0.124990290629077	0.295309608480104	0.127754622809498	0.107565466966858	1	1	222
15	11	0.144665498019373	0.123519900765365	0.291798987612264	0.126899184663174	0.105222002266244	1	1	223
15	11	0.144509603590883	0.122010050775609	0.288519145292288	0.126112351174989	0.103285904105887	1	1	224
15	11	0.144324996976928	0.12105535065414	0.285927198161915	0.125387101045251	0.101403833548246	1	1	225
15	11	0.144201015053897	0.120085146409917	0.283520028323821	0.124717935615464	0.0998211758026004	1	1	226
15	11	0.144061231751452	0.119487460784749	0.281592654464902	0.12409938992087	0.0982986107516952	1	1	227
15	11	0.143964875593904	0.118885135368546	0.279812178488017	0.12352707621716	0.0969974029694199	1	1	228
15	11	0.14386070401532	0.118530205298635	0.278367257911952	0.122996687372601	0.0957560208970301	1	1	229
15	11	0.143787883335997	0.118174585309547	0.277038269514654	0.122504687121501	0.0946795249938455	1	1	230
15	11	0.14371206173247	0.117981544809007	0.275944956357974	0.12204764225514	0.0936590949220373	1	1	231
15	11	0.143659068528036	0.117788421396883	0.274942550725784	0.121622677946591	0.0927625964841952	1	1	232
15	11	0.143605866664943	0.117700857860599	0.274106558617011	0.121227029651298	0.0919167507484459	1	1	233
15	11	0.143569438972925	0.117612427268708	0.273341483023233	0.120858342511716	0.0911650105678134	1	1	234
15	11	0.143534322182501	0.117591485466723	0.272694636850695	0.120514370162652	0.0904579807804476	1	1	235
15	11	0.143511644161137	0.117568502811223	0.272102902260095	0.120193170862482	0.0898232081463732	1	1	236
15	11	0.143491009768061	0.117587752766306	0.271595730550432	0.119892904597299	0.0892273160661584	1	1	237
15	11	0.143479680700255	0.117603867394453	0.27113128728876	0.119611960959816	0.0886875594450095	1	1	238
15	11	0.143470653724316	0.117645577803143	0.270727768365179	0.119348822091434	0.0881812980514439	1	1	239
15	11	0.143468643946387	0.117683321386148	0.270357351050598	0.119102145566667	0.0877191738436366	1	1	240
15	11	0.143468919591759	0.117735797957365	0.270031176598448	0.118870671486092	0.0872857465552376	1	1	241
15	11	0.143474523056281	0.11778377846059	0.269730669720953	0.118653275785687	0.0868874409076947	1	1	242
15	11	0.143482245386701	0.117839483744374	0.269462575445755	0.118448906984385	0.0865136533677901	1	1	243
15	11	0.143494033864418	0.117890438696073	0.269214440678524	0.118256620122262	0.0861681425606785	1	1	244
15	11	0.143507702168713	0.117944673982755	0.268990288861363	0.118075533466562	0.0858435635641932	1	1	245
15	11	0.143524483444479	0.117994127195592	0.268781734327923	0.117904849817516	0.0855420075752227	1	1	246
15	11	0.143542879694074	0.118044113618876	0.26859112881477	0.117743826681786	0.0852583341018246	1	1	247
15	11	0.143563660643728	0.118089451980186	0.268412799072849	0.117591789385871	0.0849936060952864	1	1	248
15	11	0.143585793006489	0.118133692944747	0.268248079830972	0.11744811036661	0.0847441823834888	1	1	249
15	11	0.143609747653987	0.11817353412021	0.268093113598698	0.117312217009497	0.0845105040646154	1	1	250
15	11	0.14363480625695	0.118211375015068	0.267948623838852	0.117183577136325	0.0842899565851009	1	1	251
15	11	0.143661248513534	0.118245136027967	0.267811973251999	0.117061703478865	0.0840826155301706	1	1	252
15	11	0.143688570587198	0.118276461843288	0.267683523630941	0.116946143400141	0.0838865750347685	1	1	253
15	11	0.143716931197528	0.118304066112262	0.267561460762698	0.116836481249469	0.0837017052477086	1	1	254
15	11	0.143745973443174	0.118329095211422	0.267445936924738	0.116732330993773	0.0835265942397885	1	1	255
15	11	0.14377578060863	0.118350774895985	0.267335695193746	0.116633337262423	0.0833610053643124	1	1	256
15	11	0.143806097160155	0.118369919672849	0.267230770041247	0.116539169993663	0.0832038747857388	1	1	257
15	11	0.143836960319361	0.118386083526621	0.267130283255071	0.116449524690271	0.0830549187320724	1	1	258
15	11	0.143868185066149	0.118399857456464	0.267034205983902	0.116364118473684	0.0829133217662067	1	1	259
15	11	0.143899781354293	0.118411003611223	0.266941918312468	0.116282689883347	0.0827787881250403	1	1	260
15	11	0.143931613685926	0.118419960361799	0.266853359825814	0.116204995924285	0.0826506820862376	1	1	261
15	11	0.143963676648724	0.118426619831462	0.266768087433799	0.116130811620271	0.0825287157300992	1	1	262
15	11	0.143995869902124	0.118431314415888	0.266686027199134	0.116059927770709	0.0824123852976273	1	1	263
15	11	0.144028180097213	0.118434015505159	0.266606857558721	0.115992150388084	0.0823014211292552	1	1	264
15	11	0.144060532151487	0.118434980481797	0.266530500929922	0.115927298967876	0.0821954178828007	1	1	265
15	11	0.144092909324181	0.118434227322423	0.266456719635294	0.115865205889384	0.0820941288820118	1	1	266
15	11	0.14412525491253	0.118431959166042	0.266385437554506	0.115805715061938	0.0819972233566779	1	1	267
15	11	0.14415755148183	0.118428219706453	0.266316475207018	0.115748681335318	0.0819044789844848	1	1	268
15	11	0.144189755883931	0.118423171960824	0.26624976032589	0.115693969426094	0.0818156223985435	1	1	269
15	11	0.144221851517579	0.118416872191889	0.266185154055991	0.115641453363058	0.0817304551061802	1	1	270
15	11	0.144253805367556	0.118409453055966	0.26612258888208	0.115591015625274	0.0816487486096213	1	1	271
15	11	0.144285602461684	0.118400975266184	0.266061954531425	0.11554254663499	0.0815703267226762	1	1	272
15	11	0.144317217461905	0.11839154799655	0.266003188362174	0.115495944058123	0.081494996531695	1	1	273
15	11	0.14434863737203	0.118381231550991	0.265946200415713	0.115451112349217	0.0814226021760085	1	1	274
15	11	0.144379842745549	0.118370116574956	0.265890932677207	0.115407962178369	0.0813529793445874	1	1	275
40	16	0.125023997960489	0.139430796362766	0.361964289864126	0.113578189749728	0.117350868461702	4	2	276
77	23	0.095752945438304	0.13312650521044	0.342608265027123	0.11025491456334	0.113438840206861	4	1	277
79	25	0.0625643808555375	0.137615339298921	0.305519776733353	0.105321918472534	0.109707884670593	2	1	278
79	25	0.0569973865302982	0.119199035758054	0.270008909323959	0.101014667269624	0.100550106948219	1	1	279
79	25	0.0567450246329882	0.109023331171103	0.248653991025935	0.0972792825249771	0.0924451780520564	1	1	280
79	25	0.0564770482120295	0.0993055908620836	0.22942921975275	0.0940213237714464	0.0852681249701334	1	1	281
79	25	0.0563058047515973	0.0922429328292941	0.21434806959424	0.0911564147399567	0.0794684364487305	1	1	282
79	25	0.0561256508612898	0.0856070416443943	0.200836808179319	0.0886235004586912	0.0743796511973951	1	1	283
79	25	0.0560042102746095	0.0807030774305921	0.190076924463745	0.0863671602528129	0.0701949348449677	1	1	284
79	25	0.0558773056003665	0.0761558851409427	0.180469181949927	0.0843473787981669	0.0665403338389136	1	1	285
79	25	0.0557868313933422	0.0727168404959746	0.172678000689935	0.0825272793163466	0.0634816203782722	1	1	286
79	25	0.055692985578586	0.0695545229605626	0.165722391382106	0.0808801677293596	0.0608110778126828	1	1	287
79	25	0.0556223511346456	0.0670916048043471	0.159963150503851	0.0793810769428381	0.0585368810143655	1	1	288
79	25	0.0555497683317371	0.0648342845591933	0.154805199884252	0.0780117825337253	0.0565447916743535	1	1	289
79	25	0.0554924239619759	0.0630170014712747	0.150439151662701	0.0767550089731296	0.054820653612077	1	1	290
79	25	0.0554341413722837	0.0613501262632595	0.146506415185181	0.0755979688555282	0.0533020186599542	1	1	291
79	25	0.0553861884319586	0.0599627830375537	0.143105363972401	0.0745284107162498	0.0519687628944127	1	1	292
79	25	0.0553380097046139	0.0586861018114646	0.140020068964265	0.0735370969973516	0.050786673599597	1	1	293
79	25	0.0552970650171596	0.0575909809666521	0.137299996497072	0.0726151156614222	0.049736410739149	1	1	294
79	25	0.0552563798893519	0.0565788754896093	0.134814398215307	0.0717556026951509	0.0487989362397025	1	1	295
79	25	0.055220924096886	0.0556886160449859	0.13258716113186	0.0709519160631626	0.0479579315464023	1	1	296
79	25	0.0551860402716277	0.0548622710388335	0.130538185289411	0.0701988250614778	0.0472024358380866	1	1	297
79	25	0.0551550504983614	0.0541209925195423	0.128678105962012	0.0694912705533905	0.0465194635558378	1	1	298
79	25	0.0551248167337598	0.0534302612797887	0.126956987702395	0.0688251810443388	0.0459023476557319	1	1	299
79	25	0.0550975617637393	0.0528014516048304	0.125378669646889	0.0681966306974184	0.0453410415758358	1	1	300
79	25	0.0550711548095516	0.0522135941987316	0.123911305168515	0.0676023959605862	0.0448311885707322	1	1	301
79	25	0.0550470813740121	0.0516726369846276	0.122555308038589	0.0670393832129282	0.0443651125811262	1	1	302
79	25	0.055023884558857	0.0511655242970282	0.121289806100667	0.066505006257359	0.0439397403468604	1	1	303
79	25	0.0550025539713159	0.0506951881955238	0.12011354846994	0.0659967967043287	0.0435492290739215	1	1	304
79	25	0.0549820869508679	0.050253259367314	0.119012429060615	0.0655126585299025	0.0431912603905501	1	1	305
79	25	0.0549631392646987	0.0498409988642076	0.11798445265	0.0650506023574403	0.0428613813162428	1	1	306
79	25	0.0549450163775673	0.0494528640262642	0.117019769484819	0.064608916119557	0.0425577543813779	1	1	307
79	25	0.0549281494781113	0.0490892005848002	0.116116119632344	0.064185983415652	0.0422769717981957	1	1	308
79	25	0.0549120541967034	0.0487462097188859	0.115266395174091	0.0637803972189268	0.0420175309639793	1	1	309
79	25	0.0548970109767235	0.0484237489176887	0.114468318266589	0.0633908353569978	0.0417768091161767	1	1	310
79	25	0.0548826795220676	0.0481191237340561	0.113716594904232	0.0630161357486836	0.0415535559909114	1	1	311
79	25	0.0548692394569157	0.0478319454243899	0.113009052087987	0.0626552107567186	0.0413457399788014	1	1	312
79	25	0.054856449734861	0.0475602394938045	0.112341630688528	0.0623070965705202	0.0411523120726667	1	1	313
79	25	0.0548444228994574	0.0473035077315293	0.11171231877982	0.0619708940625744	0.0409716879357802	1	1	314
79	25	0.0548329866194343	0.0470602595535797	0.111117923096763	0.0616458008865637	0.0408029846028094	1	1	315
79	25	0.0548222091171202	0.0468299636813834	0.110556613298338	0.0613310704464893	0.0406449581195748	1	1	316
79	25	0.0548119658929577	0.0466114649783866	0.110025821279481	0.0610260325043438	0.0404968648236554	1	1	317
79	25	0.0548022961578579	0.0464042406558649	0.109523899821617	0.0607300645617605	0.0403577214229545	1	1	318
79	25	0.0547931089068399	0.0462073751605136	0.109048745017751	0.0604426048776182	0.0402269018564788	1	1	319
79	25	0.0547844245977513	0.0460203755947929	0.108598884554906	0.0601631323835927	0.0401036237152388	1	1	320
79	25	0.0547761758390467	0.0458425023596165	0.108172568284212	0.0598911747254924	0.0399873602806465	1	1	321
79	25	0.0547683711738145	0.0456733022319916	0.107768485953345	0.0596262940684447	0.039877484928603	1	1	322
79	25	0.0547609599854215	0.0455121681426349	0.107385163415725	0.059368091905296	0.0397735546942123	1	1	323
79	25	0.054753943430316	0.0453586897149561	0.107021437860538	0.0591161989445675	0.0396750645027243	1	1	324
79	25	0.0547472829119433	0.0452123619590906	0.106676055000677	0.0588702778426464	0.0395816417997389	1	1	325
79	25	0.0547409751726371	0.0450728168562821	0.106347984642691	0.0586300159365305	0.0394928769102885	1	1	326
79	25	0.0547349903122977	0.0449396295885297	0.106036150831267	0.0583951266627707	0.0394084563053056	1	1	327
79	25	0.0547293225883974	0.0448124720868036	0.105739641793112	0.0581653442841188	0.0393280456171295	1	1	328
79	25	0.0547239484598928	0.0446909835661099	0.105457528481915	0.0579404244949274	0.0392513806792547	1	1	329
79	25	0.054718860932503	0.0445748726008448	0.105189004380018	0.0577201405547189	0.0391781869045092	1	1	330
79	25	0.0547140411689257	0.0444638302925502	0.104933263066191	0.0575042834045089	0.0391082413347153	1	1	331
79	25	0.0547094816946846	0.0443575982451014	0.104689591306907	0.0572926588006331	0.0390413170985575	1	1	332
79	25	0.054705167194605	0.0442559101285032	0.10445728617091	0.0570850871503762	0.0389772256010108	1	1	333
79	25	0.0547010901820777	0.044158536986299	0.104235716952419	0.0568814013629244	0.0389157782624323	1	1	334
79	25	0.0546972380130708	0.0440652477868148	0.104024268862584	0.0566814465362116	0.038856815130176	1	1	335
79	25	0.05469360345944	0.0439758396241542	0.103822384129938	0.0564850783267523	0.0388001785167832	1	1	336
79	25	0.0546901759293991	0.043890111007641	0.103629523599795	0.0562921625695812	0.0387457323478427	1	1	337
79	25	0.0546869485972159	0.043807881977726	0.103445193916446	0.0561025740272628	0.0386933439891897	1	1	338
79	25	0.0546839124684587	0.0437289759654718	0.103268921218847	0.0559161959923297	0.0386428972876976	1	1	339
79	25	0.05468106118409	0.0436532331684583	0.103100269021736	0.0557329193163063	0.0385942800324758	1	1	340
79	25	0.0546783870089465	0.043580498190587	0.102938820101913	0.0555526420231996	0.0385473927112096	1	1	341
79	25	0.054675884066228	0.0435106289117121	0.102784188169983	0.0553752685475832	0.0385021398471912	1	1	342
79	25	0.0546735456258541	0.0434434880352495	0.102636005317035	0.0552007093744918	0.0384584358522655	1	1	343
79	25	0.0546713662802489	0.0433789489456649	0.102493929548891	0.0550288804353459	0.0384161990306251	1	1	344
79	25	0.0546693401110631	0.0433168899039763	0.102357636018739	0.0548597027813962	0.0383753554695529	1	1	345
79	25	0.0546674621513486	0.0432571978936249	0.102226821812712	0.0546931021001616	0.0383358348788992	1	1	346
79	25	0.0546657271457251	0.0431997646143675	0.102101199769356	0.0545290084246078	0.0382975731597644	1	1	347
79	25	0.0546641305318833	0.0431444889868842	0.101980501447196	0.0543673557426203	0.038260509508558	1	1	348
79	25	0.0546626676016732	0.0430912743712133	0.101864472719356	0.0542080817412164	0.0382245880980755	1	1	349
79	25	0.0546613341590845	0.0430400301792525	0.101752875546193	0.0540511274886125	0.0381897560537317	1	1	350
79	25	0.0546601259522165	0.0429906699294093	0.101645484794625	0.0538964372112034	0.0381559645411951	1	1	351
79	25	0.0546590391136719	0.0429431122678053	0.101542089232303	0.0537439580328524	0.0381231673451411	1	1	352
79	25	0.0546580697755564	0.0428972795959024	0.101442489197503	0.0535936397816266	0.0380913215621027	1	1	353
79	25	0.054657214363698	0.0428530987016609	0.101346497092555	0.0534454347746234	0.038060386596357	1	1	354
79	25	0.0546564693363582	0.0428104997813702	0.101253935649295	0.0532992976512016	0.0380303245917743	1	1	355
79	25	0.0546558313803243	0.0427694168151946	0.101164638106234	0.0531551851943635	0.0380010997172966	1	1	356
79	25	0.0546552972332861	0.0427297868615472	0.101078446895165	0.0530130561872627	0.0379726784275611	1	1	357
79	25	0.0546548638141501	0.0426915502666206	0.100995213624003	0.0528728712641677	0.0379450289501468	1	1	358
79	25	0.0546545281020256	0.0426546501483142	0.100914798064719	0.0527345927872239	0.0379181214349821	1	1	359
79	25	0.0546542872225073	0.0426190324992815	0.10083706802186	0.0525981847215308	0.0378919275827752	1	1	360
79	25	0.054654138364991	0.0425846458036393	0.100761898538992	0.0524636125294102	0.0378664207231438	1	1	361
79	25	0.0546540788395402	0.0425514410729179	0.100689171704878	0.0523308430652668	0.0378415755423611	1	1	362
79	25	0.0546541060201932	0.0425193715565887	0.100618776020794	0.0521998444849169	0.0378173681166209	1	1	363
79	25	0.0546542173822048	0.0424883927368334	0.100550606177627	0.052070586156775	0.0377937757100921	1	1	364
79	25	0.0546544104630025	0.0424584621060291	0.100484562543587	0.0519430385840957	0.0377707767806739	1	1	365
79	25	0.0546546828863706	0.0424295391372686	0.10042055093307	0.0518171733297038	0.0377483508281929	1	1	366
79	25	0.0546550323354249	0.0424015851101904	0.100358482186048	0.0516929629492849	0.037726478383938	1	1	367
79	25	0.0546554565681273	0.0423745630681976	0.100298271941343	0.0515703809274009	0.0377051408949361	1	1	368
79	25	0.0546559533984512	0.0423484376796654	0.100239840287029	0.0514494016202225	0.0376843207045272	1	1	369
79	25	0.0546565207061833	0.0423231751888299	0.100183111545428	0.0513300002009874	0.0376640009628483	1	1	370
79	25	0.0546571564236781	0.0422987433032701	0.100128013979445	0.0512121526107949	0.0376441656030525	1	1	371
79	25	0.0546578585419089	0.0422751111428261	0.10007447959311	0.0510958355119947	0.0376247992710365	1	1	372
79	25	0.0546586251010574	0.0422522491469028	0.100022443882691	0.0509810262458636	0.0376058873001537	1	1	373
79	25	0.0546594541941091	0.0422301290240607	0.0999718456543733	0.0508677027926768	0.0375874156552373	1	1	374
79	25	0.0546603439600997	0.0422087236745286	0.0999226268117653	0.0507558437352608	0.0375693709075179	1	1	375
79	25	0.0546612925861101	0.0421880071419909	0.0998747321909463	0.0506454282247115	0.0375517401894027	1	1	376
79	25	0.0546622983023444	0.042167954547967	0.0998281093779042	0.0505364359489659	0.0375345111705607	1	1	377
79	25	0.0546633593831133	0.0421485420466091	0.0997827085603895	0.0504288471033064	0.0375176720209144	1	1	378
79	25	0.0546644741431891	0.0421297467684955	0.0997384823702564	0.0503226423632217	0.0375012113883843	1	1	379
79	25	0.0546656409381365	0.0421115467787958	0.0996953857510728	0.0502178028589757	0.0374851183682292	1	1	380
79	25	0.0546668581615744	0.0420939210286545	0.0996533758213877	0.0501143101521383	0.0374693824826704	1	1	381
79	25	0.054668124245104	0.0420768493168038	0.0996124117568377	0.0500121462136145	0.0374539936551955	1	1	382
79	25	0.054669437656201	0.0420603122471578	0.0995724546711176	0.0499112934033171	0.0374389421920998	1	1	383
79	25	0.0546707968979127	0.0420442911937854	0.0995334675112529	0.0498117344511479	0.0374242187607339	1	1	384
79	25	0.0546722005071948	0.0420287682636578	0.0994954149536505	0.0497134524393631	0.0374098143728872	1	1	385
79	25	0.0546736470544839	0.0420137262647992	0.0994582633112081	0.0496164307860774	0.0373957203662081	1	1	386
79	25	0.0546751351423466	0.0419991486733629	0.0994219804422765	0.0495206532299402	0.0373819283893063	1	1	387
79	25	0.0546766634049895	0.0419850196047336	0.0993865356683339	0.0494261038157998	0.037368430385757	1	1	388
79	25	0.0546782305071467	0.0419713237842774	0.0993518996940705	0.0493327668813636	0.037355218580772	1	1	389
79	25	0.0546798351435542	0.0419580465211491	0.0993180445344326	0.0492406270447162	0.0373422854673277	1	1	390
79	25	0.0546814760380191	0.0419451736821932	0.0992849434443228	0.0491496691926849	0.0373296237942557	1	1	391
79	25	0.0546831519428805	0.0419326916682074	0.0992525708539293	0.0490598784699498	0.0373172265541307	1	1	392
79	25	0.0546848616382178	0.0419205873905685	0.0992209023067637	0.0489712402688785	0.0373050869726305	1	1	393
79	25	0.0546866039313169	0.0419088482497176	0.0991899144023095	0.0488837402200048	0.0372931984979018	1	1	394
79	25	0.0546883776559775	0.0418974621141539	0.0991595847412926	0.0487973641831296	0.0372815547910441	1	1	395
79	25	0.0546901816719948	0.041886417300924	0.0991298918747874	0.0487120982389794	0.0372701497167256	1	1	396
79	25	0.0546920148645451	0.0418757025566888	0.0991008152557874	0.0486279286813985	0.0372589773346642	1	1	397
79	25	0.0546938761436872	0.0418653070400143	0.0990723351939969	0.0485448420100257	0.0372480318913042	1	1	398
79	25	0.0546957644438093	0.0418552203042611	0.0990444328129002	0.0484628249234291	0.0372373078121781	1	1	399
79	25	0.0546976787231505	0.0418454322814967	0.0990170900095605	0.0483818643126616	0.0372267996944947	1	1	400
79	25	0.0546996179632911	0.0418359332669946	0.0989902894164873	0.0483019472552118	0.0372165023002773	1	1	401
79	25	0.0547015811687043	0.0418267139046008	0.0989640143658532	0.0482230610093181	0.0372064105497352	1	1	402
79	25	0.0547035673662814	0.0418177651726648	0.0989382488555672	0.0481451930086256	0.0371965195150873	1	1	403
79	25	0.0547055756048977	0.0418090783707113	0.0989129775173664	0.0480683308571583	0.0371868244146177	1	1	404
79	25	0.0547076049549716	0.0418006451066452	0.0988881855865835	0.0479924623245869	0.0371773206070966	1	1	405
79	25	0.054709654508062	0.0417924572845985	0.0988638588736718	0.0479175753417702	0.0371680035864334	1	1	406
79	25	0.0547117233764411	0.0417845070932723	0.0988399837372038	0.0478436579965535	0.0371588689766328	1	1	407
79	25	0.0547138106927028	0.0417767869948419	0.098816547058407	0.0477706985298042	0.0371499125269616	1	1	408
79	25	0.054715915609379	0.041769289714317	0.0987935362170365	0.0476986853316695	0.0371411301073804	1	1	409
79	25	0.0547180372985487	0.0417620082294005	0.0987709390685598	0.047627606938041	0.0371325177041663	1	1	410
79	25	0.0547201749514731	0.0417549357607633	0.0987487439225446	0.047557452027212	0.0371240714157608	1	1	411
79	25	0.0547223277782304	0.0417480657627645	0.0987269395222084	0.0474882094167146	0.037115787448796	1	1	412
79	25	0.0547244950073573	0.0417413919145493	0.0987055150250172	0.047419868060324	0.0371076621143155	1	1	413
94	30	0.047803270529339	0.0501351366481266	0.130516043972157	0.046235297445617	0.0416627358283599	4	2	414
160	44	0.0466103948308394	0.0531580410600511	0.141276781078866	0.0446130923059057	0.0474188768574254	6	1	415
160	44	0.0208283965290427	0.0310578217869689	0.0847306574322526	0.0431487650368368	0.0314353110223948	1	1	416
160	44	0.0207999687904851	0.0292203220228328	0.0797356167624449	0.0418576131150836	0.0293396583021825	1	1	417
160	44	0.0207770652688149	0.0279409045855144	0.0757056900160519	0.040716600326337	0.0275549778468111	1	1	418
160	44	0.0207628582840697	0.0268171751049534	0.0721775359592803	0.039703914934456	0.0260491583830215	1	1	419
160	44	0.020750440737058	0.0260269616084799	0.069268936339152	0.0388031757102579	0.0247602422340398	1	1	420
160	44	0.0207432759481749	0.025327794239741	0.0666977317007542	0.0379987325389106	0.0236657548355156	1	1	421
160	44	0.0207364066837736	0.0248240218003412	0.0645275351937717	0.0372786866590723	0.0227239867317193	1	1	422
160	44	0.0207328346386864	0.0243728978564342	0.062589449240601	0.0366316209002924	0.0219191258744108	1	1	423
160	44	0.0207290546252447	0.0240364309487025	0.0609177038254263	0.036048739510506	0.0212231480949796	1	1	424
160	44	0.0207274212635107	0.023731211517194	0.059411313570853	0.0355216019824398	0.0206247404774455	1	1	425
160	44	0.020725482882702	0.0234946203772958	0.0580884805938472	0.0350436207662002	0.0201050039155022	1	1	426
160	44	0.0207249881824343	0.0232776451324708	0.0568880483090493	0.0346084941676655	0.0196556636816104	1	1	427
160	44	0.0207242360263158	0.0231031203998436	0.0558193624022486	0.0342112435236507	0.0192638652621451	1	1	428
160	44	0.0207244817841366	0.0229418170989824	0.0548445185838877	0.0338471308589283	0.0189234295842471	1	1	429
160	44	0.0207245519471629	0.0228078450676174	0.0539679197676995	0.0335123706187075	0.0186255109836072	1	1	430
160	44	0.0207253274341795	0.0226834157483545	0.0531653572900806	0.0332033826191906	0.0183654247280932	1	1	431
160	44	0.0207260020320273	0.0225773309742418	0.0524384699073792	0.0329172766915853	0.0181370044244134	1	1	432
160	44	0.0207271839460096	0.0224785145907432	0.0517712670465882	0.0326513372157149	0.0179366671429028	1	1	433
160	44	0.0207283207928402	0.0223924971554983	0.0511638580324677	0.0324033509625555	0.0177600587814853	1	1	434
160	44	0.0207298273960259	0.0223122207897124	0.0506053103745371	0.032171251447171	0.0176044296440808	1	1	435
160	44	0.0207313258576404	0.0222411767868221	0.0500949137991258	0.0319533394336713	0.0174666688132429	1	1	436
160	44	0.0207330963745458	0.0221747687376055	0.0496249428315513	0.0317480375258084	0.0173446661111997	1	1	437
160	44	0.0207348805409132	0.0221152043427827	0.0491942794770893	0.0315540377149817	0.0172361756380072	1	1	438
160	44	0.0207368660723532	0.0220594311691257	0.0487972973681115	0.0313701319845028	0.0171395809607374	1	1	439
160	44	0.0207388761902904	0.0220088428480332	0.0484327103477874	0.0311953105617466	0.0170532460881742	1	1	440
160	44	0.0207410357211535	0.0219613776258667	0.0480963107890037	0.0310286449283581	0.0169759358090372	1	1	441
160	44	0.0207432235680663	0.0219179101701559	0.0477867826595258	0.0308693529321121	0.0169064492140992	1	1	442
160	44	0.0207455221362384	0.0218770275658257	0.047500907426448	0.0307167179268151	0.0168438445369074	1	1	443
160	44	0.020747848293183	0.0218392728031149	0.0472374171882686	0.0305701317047468	0.0167872343394992	1	1	444
160	44	0.0207502560246688	0.0218036655571706	0.0469938033390798	0.0304290385491959	0.0167359017744663	1	1	445
160	44	0.0207526880918152	0.0217705369045457	0.0467688879110588	0.030292963385218	0.0166891871500417	1	1	446
160	44	0.0207551795588091	0.0217391993072798	0.0465606856794029	0.0301614730165446	0.0166465452726864	1	1	447
160	44	0.0207576908675739	0.021709848916689	0.0463681285580847	0.0300341944654867	0.0166074830767615	1	1	448
160	44	0.0207602445600523	0.0216819988616129	0.0461896266166511	0.0299107880703695	0.0165715858815425	1	1	449
160	44	0.0207628131739622	0.0216557599988881	0.0460242283902195	0.029790959341622	0.0165384832539121	1	1	450
160	44	0.0207654110161318	0.0216307844377341	0.0458706489275962	0.0296744402521014	0.0165078594580479	1	1	451
160	44	0.0207680189212146	0.0216071297442654	0.045728052177849	0.0295609968281092	0.0164794347772557	1	1	452
160	44	0.0207706458183857	0.0215845451466495	0.0455953927845404	0.0294504161053551	0.0164529683417396	1	1	453
160	44	0.0207732782529344	0.0215630555082336	0.0454719442021008	0.0293425109292578	0.0164282478461098	1	1	454
160	44	0.0207759216715999	0.0215424784558726	0.0453568520756324	0.0292371108343295	0.0164050890101642	1	1	455
160	44	0.0207785665668008	0.0215228193237752	0.0452494907980165	0.0291340650298655	0.0163833298300535	1	1	456
160	44	0.0207812161535107	0.0215039442542709	0.0451491599758304	0.029033236000901	0.0163628287953552	1	1	457
160	44	0.0207838636661366	0.0214858474079217	0.0450553250383203	0.028934501322949	0.0163434615846488	1	1	458
160	44	0.0207865109086505	0.0214684295718689	0.0449674106614479	0.0288377491546933	0.0163251190354059	1	1	459
160	44	0.0207891530315337	0.0214516789630235	0.04488496295509	0.0287428793043102	0.0163077051644174	1	1	460
160	44	0.0207917909629386	0.0214355212724053	0.0448075086884919	0.0286498000402567	0.0162911353107761	1	1	461
160	44	0.0207944212013745	0.02141994198435	0.0447346644382837	0.0285584286851065	0.016275334885577	1	1	462
160	44	0.0207970441454258	0.0214048848114383	0.0446660405265231	0.0284686893473239	0.0162602378268852	1	1	463
160	44	0.0207996572492904	0.0213903344214884	0.0446013143205537	0.028380513221685	0.0162457857628845	1	1	464
160	44	0.0208022606037893	0.021376247658054	0.0445401645877012	0.0282938369666591	0.0162319267899648	1	1	465
160	44	0.0208048523464537	0.0213626094663835	0.0444823205950536	0.0282086028267374	0.0162186148811912	1	1	466
160	44	0.0208074324006013	0.0213493863261371	0.0444275171783325	0.0281247574640745	0.0162058089480238	1	1	467
160	44	0.0208099993969371	0.021336564039704	0.0443755275316066	0.0280422519762795	0.0161934724032088	1	1	468
160	44	0.0208125531784118	0.0213241162112103	0.0443261323987413	0.0279610410490424	0.0161815724527456	1	1	469
160	44	0.0208150927352356	0.0213120297649398	0.0442791418927981	0.02788108291572	0.0161700797624633	1	1	470
160	44	0.0208176178827906	0.0213002836140039	0.0442343743276905	0.027802338737869	0.0161589679289245	1	1	471
160	44	0.0208201278761397	0.0212888658822941	0.0441916706762194	0.0277247725353297	0.0161482132198764	1	1	472
160	44	0.0208226225338789	0.0212777594718126	0.044150879990928	0.0276483507294557	0.0161377941806513	1	1	473
160	44	0.020825101308327	0.0212669536778783	0.0441118689358271	0.0275730420610708	0.0161276914297402	1	1	474
160	44	0.0208275640381667	0.0212564344256288	0.0440745117176869	0.0274988172505481	0.0161178873662168	1	1	475
160	44	0.0208300103242556	0.0212461920983836	0.0440386963311274	0.0274256489138074	0.016108366007731	1	1	476
160	44	0.0208324400335721	0.0212362149334491	0.0440043175825262	0.0273535113068809	0.0160991127725974	1	1	477
160	44	0.0208348528800499	0.0212264942943782	0.0439712811501174	0.0272823802455914	0.016090114351035	1	1	478
160	44	0.0208372487619128	0.0212170202038993	0.0439394987323761	0.0272122329116553	0.0160813585422048	1	1	479
160	44	0.020839627480075	0.0212077848919099	0.043908890661441	0.0271430477788874	0.0160728341517427	1	1	480
160	44	0.0208419889638738	0.021198779773772	0.0438793825141005	0.0270748044644854	0.016064530869214	1	1	481
160	44	0.0208443330817919	0.0211899978359274	0.0438509067719885	0.0270074836629208	0.0160564391865084	1	1	482
160	44	0.0208466597924423	0.0211814315915546	0.043823400442038	0.0269410670306831	0.0160485503050698	1	1	483
160	44	0.0208489690172613	0.0211730746831348	0.0437968060922544	0.0268755371280353	0.0160408560708622	1	1	484
160	44	0.0208512607414432	0.0211649204989372	0.0437710701709376	0.0268108773287637	0.0160333489036086	1	1	485
160	44	0.0208535349282563	0.0211569632484431	0.0437461436363779	0.0267470717694358	0.0160260217449021	1	1	486
160	44	0.0208557915864589	0.0211491970256421	0.0437219807614334	0.0266841052780169	0.0160188680038062	1	1	487
160	44	0.0208580307125771	0.0211416165298535	0.0436985395015579	0.0266219633299998	0.0160118815153745	1	1	488
160	44	0.0208602523358927	0.0211342164311424	0.0436757806378565	0.0265606319913959	0.0160050564984858	1	1	489
160	44	0.0208624564795106	0.0211269918527968	0.0436536679785217	0.0265000978809991	0.0159983875226002	1	1	490
160	44	0.0208646431903449	0.0211199379410623	0.0436321677390409	0.02644034812444	0.0159918694748061	1	1	491
160	44	0.0208668125128208	0.021113050187555	0.0436112486392847	0.0263813703218321	0.0159854975330922	1	1	492
160	44	0.0208689645088263	0.0211063241372092	0.04359088145077	0.026323152510425	0.0159792671403752	1	1	493
160	44	0.0208710992399228	0.0210997556032991	0.0435710390298799	0.0262656831369209	0.0159731739829328	1	1	494
160	44	0.0208732167805858	0.0210933404689169	0.043551695983535	0.026208951026878	0.0159672139697628	1	1	495
160	44	0.0208753172061512	0.021087074830019	0.0435328286646395	0.0261529453610464	0.0159613832151035	1	1	496
160	44	0.0208774006015772	0.0210809548602323	0.0435144149222844	0.0260976556501215	0.0159556780218976	1	1	497
160	44	0.0208794670532467	0.0210749769057153	0.0434964340760336	0.026043071714522	0.0159500948675566	1	1	498
160	44	0.0208815166547544	0.0210691373928705	0.0434788667269728	0.0259891836634223	0.0159446303906075	1	1	499
160	44	0.0208835495013123	0.0210634328909959	0.0434616947212781	0.0259359818774678	0.0159392813790427	1	1	500
160	44	0.0208855656935447	0.0210578600490896	0.0434449010054378	0.0258834569912595	0.0159340447594502	1	1	501
160	44	0.0208875653336643	0.0210524156370009	0.0434284695855283	0.0258315998785703	0.015928917587426	1	1	502
160	44	0.0208895485279492	0.0210470965019848	0.0434123854148399	0.0257804016376373	0.0159238970386645	1	1	503
160	44	0.0208915153841038	0.0210418995955279	0.0433966343526686	0.0257298535785063	0.0159189804010218	1	1	504
160	44	0.0208934660128621	0.0210368219433264	0.0433812030759631	0.0256799472106235	0.0159141650671588	1	1	505
160	44	0.0208954005261701	0.0210318606625882	0.043366079039823	0.0256306742319902	0.0159094485279344	1	1	506
160	44	0.020897319038204	0.0210270129411464	0.0433512504071493	0.0255820265186504	0.0159048283662875	1	1	507
160	44	0.0208992216641066	0.0210222760484519	0.0433367060119784	0.0255339961153857	0.0159003022517079	1	1	508
160	44	0.0209011085206222	0.021017647320915	0.0433224353027931	0.0254865752267756	0.0158958679351124	1	1	509
160	44	0.0209029797252168	0.0210131241687252	0.0433084283091885	0.0254397562092027	0.0158915232441903	1	1	510
160	44	0.0209048353964647	0.0210087040654527	0.0432946755956822	0.0253935315632256	0.0158872660790849	1	1	511
160	44	0.020906675653423	0.0210043845521224	0.04328116823181	0.0253478939266992	0.0158830944084522	1	1	512
160	44	0.0209085006158651	0.0210001632297363	0.0432678977541114	0.0253028360682475	0.0158790062658017	1	1	513
160	44	0.020910310403826	0.0209960377615451	0.0432548561395371	0.0252583508813355	0.0158749997461343	1	1	514
160	44	0.0209121051377413	0.0209920058675823	0.043242035773876	0.0252144313786661	0.0158710730028267	1	1	515
160	44	0.0209138849381143	0.0209880653257661	0.0432294294282569	0.0251710706870647	0.0158672242447495	1	1	516
160	44	0.020915649925586	0.0209842139678189	0.0432170302326897	0.0251282620426572	0.0158634517335921	1	1	517
160	44	0.020917400220698	0.0209804496796165	0.0432048316553963	0.0250859987864469	0.015859753781384	1	1	518
160	44	0.0209191359439159	0.0209767703980722	0.0431928274804696	0.0250442743601556	0.0158561287481864	1	1	519
160	44	0.0209208572154574	0.0209731741110054	0.0431810117897301	0.0250030823023922	0.0158525750399446	1	1	520
160	44	0.0209225641552914	0.0209696588546962	0.043169378943737	0.0249624162450564	0.0158490911064844	1	1	521
160	44	0.0209242568830112	0.0209662227134612	0.0431579235658889	0.0249222699100146	0.0158456754396459	1	1	522
160	44	0.0209259355178212	0.0209628638176769	0.0431466405261857	0.0248826371059815	0.0158423265715347	1	1	523
160	44	0.0209276001784392	0.0209595803431759	0.0431355249272956	0.0248435117256308	0.0158390430728876	1	1	524
160	44	0.0209292509830811	0.0209563705096088	0.0431245720906056	0.0248048877428851	0.01583582355154	1	1	525
160	44	0.0209308880493812	0.0209532325797362	0.0431137775440053	0.0247667592103984	0.0158326666509912	1	1	526
160	44	0.0209325114943803	0.0209501648580317	0.0431031370098482	0.0247291202571952	0.0158295710490503	1	1	527
160	44	0.0209341214344627	0.0209471656899204	0.0430926463942381	0.0246919650864718	0.0158265354565693	1	1	528
160	44	0.0209357179853386	0.0209442334605606	0.043082301776589	0.0246552879735343	0.0158235586162458	1	1	529
160	44	0.0209373012620037	0.0209413665940581	0.0430720994002284	0.0246190832638732	0.0158206393014961	1	1	530
160	44	0.0209388713787154	0.0209385635523811	0.0430620356633054	0.0245833453713571	0.0158177763153886	1	1	531
160	44	0.0209404284489685	0.0209358228345722	0.0430521071105405	0.0245480687765426	0.0158149684896414	1	1	532
160	44	0.0209419725854686	0.0209331429757632	0.0430423104252805	0.0245132480250869	0.015812214683666	1	1	533
160	44	0.0209435039001171	0.0209305225463982	0.0430326424222417	0.0244788777262594	0.0158095137836695	1	1	534
160	44	0.0209450225039925	0.0209279601513262	0.0430231000405541	0.0244449525515423	0.0158068647017956	1	1	535
160	44	0.0209465285073349	0.0209254544290428	0.0430136803373626	0.0244114672333157	0.0158042663753151	1	1	536
160	44	0.0209480220195327	0.0209230040508468	0.0430043804817191	0.0243784165636188	0.0158017177658539	1	1	537
160	44	0.0209495031491114	0.0209206077201008	0.0429951977489312	0.0243457953929843	0.0157992178586562	1	1	538
160	44	0.0209509720037274	0.020918264171443	0.0429861295151911	0.0243135986293381	0.0157967656618865	1	1	539
160	44	0.0209524286901554	0.0209159721700728	0.0429771732525722	0.0242818212369609	0.015794360205963	1	1	540
160	44	0.0209538733142819	0.0209137305110057	0.0429683265242847	0.0242504582355069	0.0157920005429185	1	1	541
160	44	0.0209553059811054	0.0209115380183854	0.0429595869802533	0.0242195046990757	0.0157896857457945	1	1	542
160	44	0.0209567267947265	0.0209093935447757	0.0429509523529115	0.0241889557553319	0.0157874149080546	1	1	543
160	44	0.0209581358583485	0.0209072959705008	0.0429424204532776	0.0241588065846715	0.0157851871430328	1	1	544
160	44	0.0209595332742762	0.0209052442029739	0.0429339891672317	0.0241290524194295	0.0157830015833948	1	1	545
160	44	0.0209609191439128	0.0209032371760588	0.0429256564520195	0.0240996885431264	0.0157808573806263	1	1	546
160	44	0.020962293567761	0.0209012738494336	0.0429174203329451	0.024070710289751	0.0157787537045428	1	1	547
160	44	0.0209636566454248	0.0208993532079774	0.0429092789002594	0.0240421130430763	0.0157766897428139	1	1	548
160	44	0.0209650084756098	0.0208974742611633	0.042901230306214	0.0240138922360061	0.0157746647005113	1	1	549
160	44	0.0209663491561274	0.0208956360424698	0.0428932727622836	0.0239860433499512	0.0157726777996671	1	1	550
178	46	0.0145890532786514	0.0199335144858725	0.0402332424547185	0.024806366571327	0.0122182109238439	2	2	551
191	47	0.0137031590555806	0.0197529628157102	0.039624650193345	0.0250202687834877	0.0121726760464864	2	1	552
191	47	0.0136122002803858	0.0198697818875235	0.0391739103946467	0.0248096471411914	0.0120713228055708	1	1	553
191	47	0.0135890213255966	0.0193735925446479	0.038296971280023	0.0246096607091444	0.0117581579776628	1	1	554
191	47	0.0135683442532458	0.0189180439769603	0.0375018784437394	0.0244194299624302	0.0114620335858275	1	1	555
191	47	0.0135482877194647	0.0184939444998601	0.0367725586758799	0.02423792693893	0.0112006753908825	1	1	556
191	47	0.0135301357701479	0.0181039624940622	0.0361068296296504	0.0240644489152434	0.0109569179426098	1	1	557
191	47	0.0135128140954185	0.0177422995556312	0.0354948511106848	0.0238982026452406	0.0107398955346659	1	1	558
191	47	0.0134969841384022	0.0174093202980538	0.0349336865631389	0.0237386232825002	0.0105394975216801	1	1	559
191	47	0.013482043095669	0.0171014637335728	0.0344172984566262	0.0235850932538357	0.0103601249686035	1	1	560
191	47	0.0134683017253736	0.0168177645926721	0.0339423640740038	0.0234371565613257	0.0101956876805346	1	1	561
191	47	0.0134554279006304	0.0165560497066123	0.0335050992264189	0.0232943285612735	0.0100480420695287	1	1	562
191	47	0.0134435412517518	0.0163147081866648	0.0331021352791123	0.0231562397363467	0.00991340284642907	1	1	563
191	47	0.0134324619514186	0.016092385163943	0.032730992546795	0.0230225068967703	0.0097923056487763	1	1	564
191	47	0.0134222103709425	0.0158872582332882	0.0323884913528456	0.0228928294931623	0.00968230421025348	1	1	565
191	47	0.0134126903629755	0.0156984349167118	0.0320728969427369	0.0227669023374859	0.00958328689861012	1	1	566
191	47	0.0134038747030808	0.0155241309406674	0.031781349086449	0.0226444800263167	0.0094936027429384	1	1	567
191	47	0.0133957118960468	0.0153637070671785	0.0315125401085394	0.0225253177402093	0.00941285576506221	1	1	568
191	47	0.0133881552756495	0.015215543393504	0.0312639811389401	0.0224092142658667	0.00933988256520624	1	1	569
191	47	0.0133811762996462	0.0150791382370159	0.0310346178576733	0.0222959717938856	0.00927419243649459	1	1	570
191	47	0.013374723518325	0.0149530859577716	0.0308223340157385	0.022185424595734	0.00921493316083206	1	1	571
191	47	0.0133687796178788	0.0148369625222311	0.0306262373219023	0.022077411684517	0.00916161351533008	1	1	572
191	47	0.0133632954519332	0.0147295828493814	0.03044455700091	0.0219717958881331	0.0091135891073269	1	1	573
191	47	0.0133582588378178	0.0146305718559267	0.0302765163820351	0.0218684452260597	0.00907041085400621	1	1	574
191	47	0.0133536258996719	0.0145389489031805	0.030120649905514	0.0217672455615047	0.00903157963646669	1	1	575
191	47	0.013349386585275	0.0144543753747976	0.0299762732095611	0.0216680878899582	0.00899670406663867	1	1	576
191	47	0.0133455031122192	0.0143760493922721	0.0298421820507767	0.0215708767047962	0.0089653908267563	1	1	577
191	47	0.013341966207225	0.0143036639501672	0.0297177720429888	0.0214755213002661	0.00893730815632239	1	1	578
191	47	0.0133387439652873	0.0142365679561611	0.0296020580100969	0.0213819412804788	0.00891214240957984	1	1	579
191	47	0.0133358273791309	0.0141744841988902	0.029494507845867	0.0212900605922241	0.00888961707170866	1	1	580
191	47	0.0133331897660891	0.0141168858674793	0.0293943174161655	0.0211998111342416	0.00886948001455504	1	1	581
191	47	0.0133308222686122	0.0140635245305689	0.029301020788888	0.0211111286493853	0.00885150313509395	1	1	582
191	47	0.0133287026439799	0.0140139742896423	0.029213962011043	0.0210239550737119	0.00883548264759589	1	1	583
191	47	0.0133268222324738	0.0139680143432044	0.0291327355392536	0.0209382356975447	0.00882123153577801	1	1	584
191	47	0.013325162472463	0.0139252999629312	0.0290568059403818	0.0208539206812002	0.0088085844520254	1	1	585
191	47	0.0133237149989149	0.0138856364147471	0.0289858222169133	0.0207709630839781	0.00879738857712191	1	1	586
191	47	0.0133224642597499	0.0138487439088647	0.0289193465769467	0.0206893198308981	0.0087875093600903	1	1	587
191	47	0.013321402277596	0.0138144518291422	0.0288570766868111	0.0206089503369388	0.00877882210146324	1	1	588
191	47	0.0133205159444142	0.0137825322124436	0.0287986536976729	0.0205298171138668	0.00877121704540795	1	1	589
191	47	0.0133197977396744	0.013752836358489	0.0287438181729819	0.0204518848039947	0.0087645924428496	1	1	590
191	47	0.0133192365368249	0.0137251776588829	0.0286922750485703	0.0203751205525166	0.00875885856524534	1	1	591
191	47	0.0133188253136123	0.0136994270243817	0.0286438022997698	0.0202994933240374	0.00875393231301985	1	1	592
191	47	0.0133185545531638	0.0136754308960347	0.028598156423912	0.0202249741233515	0.00874974017038022	1	1	593
191	47	0.013318417748207	0.0136530775138291	0.0285551477322604	0.0201515355080583	0.00874621415831723	1	1	594
191	47	0.0133184066956047	0.0136322398060893	0.0285145744600473	0.020079151712424	0.00874329390923828	1	1	595
191	47	0.0133185154004228	0.0136128211734751	0.0284762746649168	0.0200077982966444	0.00874092369451497	1	1	596
191	47	0.0133187367387862	0.0135947158537672	0.0284400804389698	0.0199374522096229	0.00873905382678554	1	1	597
191	47	0.0133190652116777	0.0135778404091516	0.0284058535142705	0.0198680915340021	0.00873763850603596	1	1	598
191	47	0.0133194945888261	0.0135621062994708	0.0283734535208364	0.0197996955112171	0.0087366367347324	1	1	599
191	47	0.0133200198417424	0.0135474414472808	0.0283427623068557	0.0197322443540852	0.00873601076919933	1	1	600
191	47	0.0133206354864157	0.0135337713018705	0.0283136619718499	0.0196657192492467	0.00873572669489341	1	1	601
191	47	0.0133213369343339	0.0135210335514253	0.0282860514078996	0.0196001022177659	0.00873575331693666	1	1	602
191	47	0.0133221193302597	0.0135091650705916	0.0282598311139584	0.0195353761046386	0.00873606250547769	1	1	603
191	47	0.0133229784927359	0.0134981119197968	0.0282349143982672	0.019471524473798	0.00873662840097677	1	1	604
191	47	0.0133239101010302	0.0134878203576106	0.0282112168849863	0.0194085315908046	0.00873742760830569	1	1	605
191	47	0.0133249103474058	0.0134782436113788	0.0281886640671378	0.0193463823427365	0.00873843862598599	1	1	606
191	47	0.013325975369401	0.0134693356912185	0.0281671840539915	0.0192850622178541	0.00873964194355553	1	1	607
191	47	0.0133271017005522	0.0134610559565004	0.0281467126387402	0.0192245572436708	0.00874101962958213	1	1	608
191	47	0.0133282858744933	0.0134533648573624	0.0281271882811407	0.0191648539658835	0.00874255536915727	1	1	609
191	47	0.0133295247352619	0.0134462270014381	0.0281085554889637	0.0191059393998704	0.00874423416440099	1	1	610
191	47	0.013330815161417	0.0134396082197809	0.0280907613411669	0.0190478010102144	0.00874604233643665	1	1	611
191	47	0.0133321542788419	0.0134334776164027	0.0280737577295109	0.0189904266722328	0.00874796730574855	1	1	612
191	47	0.0133335392685138	0.0134278055434821	0.028057498943213	0.0189338046528094	0.00874999757435349	1	1	613
203	49	0.013334967511818	0.0125630639316003	0.0283016702545507	0.0200429018846409	0.00878172642298621	2	1	614
224	52	0.0128027844500461	0.0128010863021214	0.0298951149148985	0.0204315161724392	0.00974363002181333	3	1	615
260	56	0.0126640899400543	0.0122007106203502	0.0294790880961199	0.0205065216632267	0.00866892034975618	2	1	616
271	59	0.0104852221867919	0.0122620156502718	0.0280653270741671	0.0203065465009498	0.00826189204208373	2	1	617
284	64	0.009575148729649	0.0122539651212752	0.0274258235615251	0.0201469648516924	0.00772254073467074	2	1	618
294	66	0.00678473276257907	0.01154856154467	0.0245534316363506	0.0199206996516182	0.00763704766829596	2	1	619
294	66	0.00624017932551728	0.0117512550958815	0.0238418137553699	0.0197044357906404	0.00733430943713001	1	1	620
294	66	0.0062255819020217	0.011168540408915	0.0227838573008197	0.0195014957246859	0.00690818750003963	1	1	621
294	66	0.00621532472634861	0.0106245558088365	0.0218300690696478	0.0193098811373818	0.00653277398560893	1	1	622
294	66	0.00620456841170878	0.0101706926716874	0.0210152381935842	0.0191284115661038	0.00619808618468151	1	1	623
294	66	0.00619672185415706	0.0097500916885992	0.0202770328020014	0.0189556850916072	0.00590299999805658	1	1	624
294	66	0.00618849746672511	0.00939399180745406	0.0196371197764052	0.018790846178493	0.00563936361330551	1	1	625
294	66	0.00618226616379611	0.00906612680929798	0.0190564659287925	0.0186328825509296	0.00540707187435301	1	1	626
294	66	0.00617580869680999	0.00878527056359405	0.0185478508860433	0.0184811561959125	0.00519960615342214	1	1	627
294	66	0.00617074598186824	0.00852806792320944	0.0180862356790045	0.0183349241628504	0.00501707002087282	1	1	628
294	66	0.00616558731535665	0.00830567958832967	0.0176787839029743	0.0181937029751504	0.00485436956092975	1	1	629
294	66	0.00616142703093555	0.00810288069426456	0.017309059890861	0.0180569411515926	0.00471150554317585	1	1	630
294	66	0.00615726731389435	0.00792622371090416	0.0169808226189201	0.0179242683266563	0.00458456941392612	1	1	631
294	66	0.00615383978888549	0.00776564399389647	0.0166830360466729	0.0177952712497571	0.00447338846202026	1	1	632
294	66	0.00615047799875273	0.00762492433782586	0.0164174586106689	0.0176696637025837	0.00437500137925959	1	1	633
294	66	0.00614766708738819	0.0074973111713389	0.0161765134348566	0.0175471332353195	0.00428909190307506	1	1	634
294	66	0.00614496228645297	0.0073849337377628	0.0159608202915129	0.0174274568780211	0.00421343405581199	1	1	635
294	66	0.00614268290786541	0.00728319123777464	0.0157650664017027	0.0173103962649292	0.0041476268236071	1	1	636
294	66	0.00614053197497446	0.00719323347007027	0.0155892508526447	0.0171957763310075	0.00409000405419953	1	1	637
294	66	0.00613871808770274	0.00711187984896392	0.0154295762236792	0.0170834135398965	0.00404013515956862	1	1	638
294	66	0.00613704255844731	0.00703970638946447	0.0152857269040006	0.0169731693440664	0.00399677491903338	1	1	639
294	66	0.00613564053809068	0.0069744836477681	0.0151549426546625	0.0168649010587067	0.00395950346154953	1	1	640
294	66	0.0061343786145767	0.00691645715504009	0.0150367703864599	0.0167584981371013	0.00392738968667499	1	1	641
294	66	0.00613334347581544	0.00686404395416385	0.0149291750414916	0.0166538485356113	0.00390004889473772	1	1	642
294	66	0.00613244504132838	0.00681730438490023	0.0148316657354827	0.0165508632995322	0.00387678344524954	1	1	643
294	66	0.00613173818438685	0.0067751011044312	0.014742724276642	0.0164494535249359	0.00385725555339048	1	1	644
294	66	0.00613116160434923	0.00673739543892944	0.0146618753554247	0.0163495470009261	0.00384094082270044	1	1	645
294	66	0.00613074939634662	0.0067033612075568	0.0145879752859081	0.0162510724210413	0.00382755140974778	1	1	646
294	66	0.00613045940463472	0.00667291126647329	0.0145205903709669	0.0161539706327036	0.00381669152549661	1	1	647
294	66	0.00613031223118404	0.00664543929783906	0.0144588519821513	0.0160581838091378	0.00380812105271011	1	1	648
294	66	0.00613027849070031	0.00662083878292906	0.014402378276783	0.0159636630413655	0.00380153985232522	1	1	649
294	66	0.00613037008229013	0.00659866043844803	0.01435050485071	0.0158703609053435	0.00379675062664404	1	1	650
294	66	0.00613056617414788	0.00657879460184021	0.0143029031566438	0.0157782365760554	0.00379352459131505	1	1	651
294	66	0.00613087310087499	0.00656090526066121	0.0142590617405727	0.0156872507194458	0.00379170133927553	1	1	652
294	66	0.0061312757926811	0.00654488817889025	0.0142187021965454	0.0155973689296843	0.00379110552651087	1	1	653
294	66	0.0061317770680339	0.00653048979579268	0.0141814284242045	0.015508558213798	0.00379160767227526	1	1	654
294	66	0.00613236576869277	0.00651761536802502	0.0141470068962891	0.01542078929567	0.00379307264051602	1	1	655
294	66	0.00613304252833389	0.00650607186797354	0.0141151290230723	0.0153340341925602	0.00379539639416513	1	1	656
294	66	0.00613379887081324	0.00649577551959028	0.0140856002114363	0.0152482677543311	0.0037984742026459	1	1	657
294	66	0.00613463410602416	0.00648657809928105	0.0140581786042711	0.0151634659891602	0.00380222269246856	1	1	658
294	66	0.00613554162039089	0.00647840683567064	0.0140327026949241	0.0150796070875545	0.00380656024928831	1	1	659
294	66	0.00613651995335059	0.00647114692794532	0.0140089817601573	0.0149966702626586	0.00381142013433531	1	1	660
294	66	0.00613756380516955	0.00646473590018795	0.0139868820180204	0.0149146364278914	0.00381673840503254	1	1	661
294	66	0.00613867129750804	0.00645908407511526	0.0139662521112835	0.0148334873911684	0.00382246163766542	1	1	662
294	66	0.00613983807486855	0.00645413822344983	0.0139469812675374	0.0147532063002417	0.00382853947500061	1	1	663
294	66	0.00614106206338399	0.00644982769491184	0.0139289485800033	0.0146737770807095	0.00383492911497333	1	1	664
294	66	0.00614233960094678	0.00644610735220319	0.0139120622495614	0.0145951847260357	0.00384159070275644	1	1	665
294	66	0.00614366855595056	0.00644292106181435	0.013896225038718	0.0145174149038085	0.00384848989552322	1	1	666
294	66	0.00614504578777422	0.0064402306465005	0.013881360728963	0.0144404541422943	0.00385559500267016	1	1	667
294	66	0.00614646919045583	0.00643799112982339	0.0138673905745823	0.0143642895530805	0.00386287841665893	1	1	668
294	66	0.00614793602565416	0.00643617025077594	0.0138542511217785	0.0142889089490299	0.0038703148282976	1	1	669
294	66	0.00614944426160686	0.00643473167045463	0.0138418781482119	0.0142143006476534	0.00387788199704722	1	1	670
294	66	0.00615099147836766	0.00643364811648745	0.0138302186481292	0.0141404535438546	0.00388555962853628	1	1	671
294	66	0.00615257574484181	0.00643288998551723	0.013819219868749	0.0140673569694871	0.00389332976595085	1	1	672
294	66	0.00615419489944071	0.00643243418919647	0.0138088373579954	0.0139950007365356	0.00390117607668081	1	1	673
294	66	0.00615584712434811	0.00643225641455137	0.0137990274728361	0.0139233750359308	0.00390908403088846	1	1	674
294	66	0.0061575304725174	0.00643233707081665	0.0137897527720925	0.0138524704615987	0.00391704044205438	1	1	675
294	66	0.00615924324348721	0.0064326560302909	0.0137809768910291	0.0137822779368348	0.00392503352963236	1	1	676
294	66	0.00616098367207515	0.0064331966209602	0.0137726681460436	0.0137127887261465	0.00393305261817767	1	1	677
294	66	0.00616275017412957	0.0064339420499768	0.0137647960228568	0.0136439943810826	0.00394108813983461	1	1	678
294	66	0.00616454114138613	0.00643487808001499	0.0137573335785433	0.0135758867444407	0.00394913143337475	1	1	679
294	66	0.00616635510200727	0.00643599059457228	0.0137502550308511	0.013508457909921	0.00395717471798682	1	1	680
294	66	0.00616819058516348	0.00643726738855645	0.0137435373526842	0.0134417002216969	0.00396521095598633	1	1	681
294	66	0.00617004622573957	0.00643869650877025	0.0137371586134591	0.0133756062439651	0.00397323381518248	1	1	682
294	66	0.00617192067475673	0.00644026744907702	0.0137310990324472	0.0133101687578288	0.00398123757275612	1	1	683
294	66	0.00617381266750468	0.00644197001745282	0.0137253398342956	0.0132453807379945	0.00398921707530301	1	1	684
294	66	0.00617572096411366	0.00644379513141494	0.0137198639406005	0.0131812353482171	0.00399716766980459	1	1	685
294	66	0.00617764439374281	0.00644573404302284	0.0137146551774406	0.0131177259232091	0.00400508516581382	1	1	686
294	66	0.00617958181500354	0.00644777886634115	0.0137096987257908	0.0130548459634372	0.00401296578462437	1	1	687
294	66	0.00618153214447763	0.00644992204598571	0.0137049805704496	0.0129925891208736	0.00402080612551273	1	1	688
294	66	0.00618349433023138	0.006452156705287	0.0137004877902714	0.0129309491936315	0.00402860312741319	1	1	689
294	66	0.00618546737008791	0.00645447628072025	0.0136962081729624	0.0128699201145826	0.00403635403976202	1	1	690
294	66	0.00618745029378322	0.00645687475035334	0.0136921303993763	0.0128094959461197	0.00404405639298155	1	1	691
294	66	0.00618944217454713	0.00645934638143433	0.0136882437725798	0.0127496708709404	0.00405170797379413	1	1	692
294	66	0.00619144211698375	0.00646188587911263	0.013684538332473	0.0126904391870992	0.00405930680206432	1	1	693
294	66	0.00619344926428989	0.00646448821134555	0.0136810046638145	0.0126317953004492	0.00406685111014289	1	1	694
294	66	0.00619546278991919	0.00646714870469997	0.0136776339653221	0.0125737337200649	0.00407433932441044	1	1	695
294	66	0.00619748190198694	0.00646986292220488	0.0136744179124857	0.0125162490519712	0.00408177004810873	1	1	696
294	66	0.00619950583744197	0.00647262672416521	0.013671348697197	0.0124593359949675	0.00408914204644163	1	1	697
294	66	0.00620153386464556	0.00647543618236433	0.0136684189287249	0.0124029893353696	0.00409645423234513	1	1	698
294	66	0.00620356527922549	0.0064782876178655	0.0136656216545119	0.0123472039432359	0.0041037056543367	1	1	699
294	66	0.00620559940548009	0.00648117754024916	0.0136629502878757	0.0122919747679169	0.00411089548472928	1	1	700
294	66	0.00620763559336991	0.00648410267037602	0.0136603986169738	0.0122372968346658	0.00411802300963199	1	1	701
294	66	0.00620967321915915	0.00648705989693672	0.0136579607513317	0.0121831652408417	0.00412508761918607	1	1	702
294	66	0.00621171168317913	0.0064900462894658	0.0136556311235435	0.0121295751528779	0.00413208879927017	1	1	703
294	66	0.00621375041000226	0.00649305906691892	0.0136534044491809	0.0120765218030187	0.00413902612339717	1	1	704
294	66	0.00621578884672299	0.00649609560444481	0.013651275724191	0.0120240004866162	0.00414589924579601	1	1	705
294	66	0.00621782646284178	0.00649915341036141	0.0136492401943811	0.011972006559308	0.00415270789466024	1	1	706
294	66	0.00621986274890843	0.00650223012899083	0.0136472933504219	0.0119205354346108	0.00415945186635162	1	1	707
294	66	0.00622189721623398	0.00650532352354259	0.0136454309042577	0.0118695825814666	0.00416613101976051	1	1	708
294	66	0.006223929395786	0.00650843147652208	0.0136436487829167	0.0118191435221027	0.00417274527142143	1	1	709
294	66	0.00622595883780021	0.00651155197679875	0.0136419431099781	0.0117692138298882	0.00417929459078524	1	1	710
294	66	0.00622798511086317	0.00651468311856803	0.0136403101989421	0.0117197891274313	0.00418577899608888	1	1	711
294	66	0.00623000780146778	0.00651782309141448	0.0136387465384343	0.0116708650847005	0.00419219855037698	1	1	712
294	66	0.00623202651323493	0.0065209701784567	0.0136372487855823	0.0116224374173325	0.0041985533579948	1	1	713
294	66	0.00623404086644202	0.00652412274857426	0.0136358137540171	0.0115745018849793	0.00420484356122922	1	1	714
294	66	0.00623605049735131	0.00652727925413835	0.0136344384075165	0.011527054289804	0.00421106933732132	1	1	715
294	66	0.00623805505773296	0.00653043822481844	0.0136331198501289	0.011480090475022	0.00421723089561599	1	1	716
418	90	0.00624005421427077	0.00596053627802411	0.0154081565886031	0.0115513804998221	0.00435115495207902	7	1	717
441	95	0.00436383234356322	0.00557359678098332	0.0132179030292778	0.0115186704006637	0.00384893481926819	2	1	718
441	95	0.00433437964712836	0.00565122856358907	0.013023725546069	0.0114142194333889	0.00377220463463178	1	1	719
441	95	0.0043418512953313	0.00544132198541581	0.0125638363922357	0.0113162218115833	0.00358704117283395	1	1	720
441	95	0.00434965504023633	0.00526245953937323	0.0121703701479229	0.0112237078185539	0.00342822000106828	1	1	721
441	95	0.00435732969394132	0.00511048752142009	0.0118328270028098	0.0111359162607942	0.00329117293527326	1	1	722
441	95	0.00436508734173663	0.00497981573190802	0.0115411037953256	0.0110522013790446	0.00317327458539907	1	1	723
441	95	0.00437261959703421	0.00486659627538753	0.011287215072182	0.0109720480206038	0.00307075502881482	1	1	724
441	95	0.00438010451960494	0.0047683169984617	0.0110657328180532	0.0108950123146265	0.00298232176525563	1	1	725
441	95	0.00438733756054373	0.00468182873300893	0.010870776568716	0.0108207349436487	0.00290499453572601	1	1	726
441	95	0.00439445680470059	0.00460608952517137	0.01069937475708	0.010748902616856	0.00283813754266707	1	1	727
441	95	0.0044013276932283	0.00453866655012606	0.0105472479013337	0.0106792584272766	0.00277945888919954	1	1	728
441	95	0.00440805310878136	0.00447916980964012	0.0104126828038673	0.0106115764241937	0.00272862675371875	1	1	729
441	95	0.00441454539063377	0.00442577391686285	0.0102925644005964	0.0105456692108977	0.00268391039039119	1	1	730
441	95	0.00442087965897379	0.00437834890447863	0.0101858165264161	0.0104813709382349	0.00264511025344946	1	1	731
441	95	0.0044269995296478	0.00433554499517351	0.0100901559816777	0.0104185426652887	0.00261093514328854	1	1	732
441	95	0.0044329594018109	0.0042973177068269	0.0100048334287702	0.0103570608630212	0.00258124074965005	1	1	733
441	95	0.0044387236589367	0.00426267529004592	0.00992815876850132	0.0102968210945269	0.00255507152430747	1	1	734
441	95	0.00444433169782009	0.00423158896497029	0.00985956031247914	0.0102377301767088	0.00253230736273082	1	1	735
441	95	0.00444976162700093	0.00420333109619694	0.00979777411003606	0.0101797086536279	0.00251224474069886	1	1	736
441	95	0.00445504216320589	0.00417786604324757	0.00974233678586571	0.0101226854150573	0.00249477718914399	1	1	737
441	95	0.00446016043362589	0.00415465907416059	0.00969229457306022	0.0100665993283033	0.00247938826180361	1	1	738
441	95	0.00446513761499016	0.00413366440956129	0.00964726064781571	0.0100113955221638	0.002465982546629	1	1	739
441	95	0.0044699667151295	0.00411448765078892	0.00960651030477949	0.00995702644444121	0.00245418139228871	1	1	740
441	95	0.00447466359933831	0.00409707611032572	0.00956971797477503	0.00990344928310153	0.00244390029243397	1	1	741
441	95	0.00447922506851845	0.00408113744562836	0.00953633033889202	0.00985062663847861	0.00243486157462953	1	1	742
441	95	0.00448366323633069	0.00406661643985213	0.00950607429113017	0.00979852472557178	0.00242699173752925	1	1	743
441	95	0.00448797731160774	0.00405329511632795	0.00947852605089751	0.00974711379157713	0.00242008688072623	1	1	744
441	95	0.00449217673969299	0.0040411193353228	0.00945345839661777	0.00969636685740042	0.00241408420802158	1	1	745
441	95	0.00449626222146985	0.00402992549655338	0.00943054611751555	0.00964625996927535	0.0024088336343635	1	1	746
441	95	0.00450024128387601	0.00401966293414204	0.00940960194069405	0.00959677131408443	0.00240428232755451	1	1	747
441	95	0.00450411551717504	0.00401020798498525	0.00939037594514249	0.0095478813645379	0.00240031945174561	1	1	748
441	95	0.00450789104918489	0.00400151476930597	0.00937271513368506	0.0094995722546336	0.00239690110297594	1	1	749
441	95	0.00451156996572553	0.00399348910676888	0.00935642719081462	0.0094518278577575	0.00239394509536865	1	1	750
441	95	0.00451515735634027	0.00398609041251253	0.00934138803677103	0.00940463334383487	0.00239141528769109	1	1	751
441	95	0.00451865554766338	0.00397924639351048	0.00932744945191638	0.00935797521609217	0.00238925044344583	1	1	752
441	95	0.00452206884336297	0.00397292174015987	0.00931451137412322	0.00931184099555844	0.00238742101573717	1	1	753
441	95	0.00452539964856127	0.0039670605052486	0.00930245933712819	0.00926621923310849	0.00238588112486698	1	1	754
441	95	0.00452865165929668	0.00396163232356739	0.00929121296336742	0.00922109928354597	0.00238460672734625	1	1	755
441	95	0.0045318272580983	0.00395659353176951	0.00928068362224124	0.00917647130350581	0.00238356323624246	1	1	756
441	95	0.0045349296608381	0.00395191822070659	0.00927080689761974	0.00913232608878485	0.00238273113993189	1	1	757
441	95	0.00453796116676232	0.00394757201843821	0.00926151393945695	0.00908865506471895	0.00238208418690543	1	1	758
441	95	0.00454092460416116	0.00394353292658428	0.00925275316749695	0.00904545016834297	0.00238160656033622	1	1	759
441	95	0.00454382215476453	0.00393977364837546	0.00924447088759539	0.00900270383528653	0.00238127818774088	1	1	760
441	95	0.00454665632775985	0.00393627555492182	0.0092366257788121	0.00896040891384148	0.00238108624289817	1	1	761
441	95	0.00454942917029223	0.00393301677425851	0.00922917577465985	0.00891855865077162	0.00238101525590556	1	1	762
441	95	0.00455214292413761	0.00392998154342582	0.00922208771912875	0.00887714662819285	0.00238105480906292	1	1	763
441	95	0.00455479949574803	0.00392715217935003	0.00921532848335289	0.00883616674965049	0.00238119287904189	1	1	764
441	95	0.00455740089935826	0.00392451533510374	0.00920887139186761	0.00879561319338926	0.00238142098176046	1	1	765
441	95	0.00455994890148008	0.00392205658563222	0.0092026902026794	0.00875548039940539	0.00238172968981319	1	1	766
441	95	0.00456244532022664	0.00391976460878652	0.00919676337696051	0.00871576303455461	0.00238211206901503	1	1	767
480	100	0.00283240709357492	0.00421533943621552	0.00916397550039943	0.00864782341779782	0.00287709355201975	3	2	768
480	100	0.00278503915124084	0.00437916307371791	0.00913080498110919	0.00858359658009176	0.00281880248812768	1	1	769
480	100	0.00278319493428377	0.00429608571093157	0.00891683396355182	0.00852303311204365	0.00272011243243848	1	1	770
480	100	0.00278139159813397	0.00422180343448173	0.00872239154713788	0.0084656849682603	0.00263214324112391	1	1	771
480	100	0.00277966913101501	0.00415571353617771	0.00854612640552296	0.0084111640304946	0.0025538817125846	1	1	772
480	100	0.00277799039960417	0.00409672522977383	0.00838617834591135	0.00835913311749592	0.00248442681055276	1	1	773
480	100	0.00277638182201472	0.00404429225093734	0.00824134697783161	0.0083093005400538	0.00242290028558316	1	1	774
480	100	0.00277481774981823	0.003997545816	0.0081101036590419	0.00826141324184054	0.0023685096821925	1	1	775
480	100	0.00277331548425735	0.00395600855550222	0.00799139665065065	0.00821525247848391	0.00232050455827913	1	1	776
480	100	0.00277185719146295	0.00391899400634274	0.00788396818076615	0.00817062863304134	0.00227820514146224	1	1	777
480	100	0.00277045406150825	0.00388609653161353	0.00778690551750238	0.0081273778438159	0.00224098190103645	1	1	778
480	100	0.0027690935849799	0.00385677758354421	0.00769917116472733	0.00808535811319629	0.0022082657468251	1	1	779
480	100	0.00276778286705231	0.0038306998390552	0.00761997809509437	0.00804444670775266	0.00217953879571127	1	1	780
480	100	0.0027665130340227	0.00380744330613666	0.00754846786264431	0.00800453725309097	0.00215433514320117	1	1	781
480	100	0.00276528847059047	0.00378673207563986	0.00748396511744234	0.00796553774727508	0.00213223658611307	1	1	782
480	100	0.00276410279338223	0.00376824013499848	0.00742575781179337	0.00792736840015775	0.00211286904852033	1	1	783
480	100	0.00276295858422882	0.00375174462502318	0.00737326931876683	0.00788996012552512	0.0020959003040687	1	1	784
480	100	0.00276185117282755	0.00373699333061928	0.00732590872870646	0.0078532529385404	0.00208103484057418	1	1	785
480	100	0.00276078195435398	0.00372380792236749	0.0072831869135469	0.00781719481692582	0.00206801231554574	1	1	786
480	100	0.00275974744356669	0.00371199369246774	0.0072446146702235	0.00778174051462978	0.00205660229946526	1	1	787
480	100	0.00275874826204751	0.00370140891359094	0.00720978069224458	0.00774685070491998	0.00204660299398605	1	1	788
480	100	0.00275778175039059	0.0036919034265735	0.00717828219210637	0.00771249110328764	0.00203783651825061	1	1	789
480	100	0.00275684803280299	0.00368336512817524	0.00714977698974458	0.00767863182445622	0.00203014775381018	1	1	790
480	100	0.00275594503077914	0.00367567822030782	0.0071239360878152	0.00764524673442026	0.00202340040849012	1	1	791
480	100	0.00275507255527585	0.00366875430440971	0.0071004781942277	0.00761231296896551	0.00201747597058341	1	1	792
480	100	0.00275422894118363	0.00366250400798893	0.00707913711683166	0.00757981045517327	0.0020122705634214	1	1	793
480	100	0.00275341380842053	0.00365685774316091	0.00705968441235203	0.00754772155143003	0.00200769401998572	1	1	794
480	100	0.00275262579027879	0.00365174642478767	0.00704190681295239	0.00751603069411153	0.00200366744134958	1	1	795
480	100	0.00275186439626894	0.00364711530304893	0.00702562090906536	0.00748472412872044	0.00200012240023979	1	1	796
480	100	0.00275112847873399	0.00364291085620289	0.00701065741153158	0.00745378964896631	0.00199699908306053	1	1	797
480	100	0.00275041748954605	0.00363908999037885	0.00699687054528381	0.00742321639611291	0.00199424562142484	1	1	798
480	100	0.00274973044497805	0.00363561112447223	0.00698412701016216	0.00739299466622837	0.00199181669747353	1	1	799
509	101	0.00274906677338689	0.00297792591830435	0.00640506677288137	0.0073530590403429	0.00198693241327575	2	1	800
509	101	0.00274345692651011	0.00296880712955207	0.00638485445061506	0.00731348186161567	0.00198211711684363	1	1	801
509	101	0.00274282937217398	0.00296424413697105	0.00637172596903946	0.0072742886922975	0.00197976841518092	1	1	802
509	101	0.00274222321770648	0.00296008262627831	0.00635949078726981	0.00723547208186613	0.0019776845107848	1	1	803
509	101	0.00274163821988061	0.00295628270141845	0.00634804537459672	0.00719702527044158	0.00197583487741278	1	1	804
509	101	0.00274107415058034	0.00295280988155876	0.00633730296993061	0.00715894209153775	0.00197419298527909	1	1	805
509	101	0.00274053049928724	0.00294963239644507	0.00632718763239458	0.00712121689110462	0.00197273559812446	1	1	806
509	101	0.00274000681967866	0.00294672261399603	0.00631763415677431	0.00708384445981953	0.00197144241483785	1	1	807
509	101	0.00273950251504182	0.00294405517148827	0.00630858472938101	0.00704681997503634	0.00197029558976836	1	1	808
509	101	0.00273901706221055	0.00294160788684928	0.0062999891645503	0.00701013895130687	0.00196927947371394	1	1	809
509	101	0.00273854985955549	0.00293936045891834	0.00629180276570017	0.00697379719748923	0.00196838027223822	1	1	810
509	101	0.00273810037289625	0.00293729504038327	0.006283986503928	0.00693779077991236	0.00196758584975136	1	1	811
509	101	0.00273766802915548	0.00293539532967724	0.00627650555755722	0.00690211599031811	0.00196688548123705	1	1	812
509	101	0.0027372523120497	0.00293364692504134	0.00626932939204869	0.006866769318236	0.00196626970166391	1	1	813
509	101	0.00273685268831569	0.00293203668731884	0.00626243073260855	0.00683174742690428	0.00196573012367277	1	1	814
509	101	0.00273646867077245	0.00293055295380846	0.00625578557254043	0.00679704713247829	0.00196525932126981	1	1	815
509	101	0.00273609976743451	0.00292918508908916	0.00624937244022906	0.00676266538589249	0.00196485069504024	1	1	816
509	101	0.00273574552321635	0.00292792360995581	0.00624317236620419	0.00672859925717248	0.00196449838221855	1	1	817
509	101	0.00273540548495361	0.00292675986717273	0.00623716835599924	0.00669484592173869	0.00196419715650696	1	1	818
509	101	0.00273507922903772	0.0029256861147217	0.00623134533747914	0.0066614026485403	0.00196394235854165	1	1	819
509	101	0.00273476633741983	0.00292469528304289	0.00622568977960391	0.0066282667896857	0.00196372982107919	1	1	820
509	101	0.00273446641593807	0.00292378101397617	0.00622018963330656	0.00659543577144253	0.00196355581522345	1	1	821
509	101	0.00273417907786021	0.00292293749818464	0.00621483405440103	0.00656290708636359	0.00196341699430634	1	1	822
509	101	0.00273390395603202	0.00292215948945263	0.00620961334548596	0.00653067828643885	0.00196331035228782	1	1	823
509	101	0.0027336406915789	0.00292144218732645	0.00620451875354784	0.00649874697709575	0.00196323318145875	1	1	824
509	101	0.00273338894193944	0.00292078123941929	0.00619954241667844	0.0064671108119696	0.00196318304023266	1	1	825
509	101	0.00273314837310201	0.00292017265607047	0.00619467721549602	0.00643576748831411	0.00196315772111864	1	1	826
509	101	0.00273291866488078	0.00291961280604946	0.00618991672622901	0.00640471474299085	0.00196315522574343	1	1	827
509	101	0.00273269950556769	0.00291909835401234	0.0061852551110697	0.00637395034894281	0.00196317374048214	1	1	828
509	101	0.00273249059537905	0.00291862625292358	0.00618068707796405	0.00634347211210433	0.0019632116170498	1	1	829
509	101	0.0027322916427407	0.0029181936978368	0.00617620779922738	0.00631327786867762	0.00196326735386325	1	1	830
630	116	0.00273210236652677	0.00286154574332034	0.0063937350188743	0.00632428614078137	0.0017179885180646	3	1	831
630	116	0.00196234542761057	0.00281508216355435	0.00568426319641928	0.00628457122520933	0.00147364477127939	1	1	832
630	116	0.00196085115171119	0.00276025499499068	0.00558481936351374	0.00624579819608987	0.00143455420649695	1	1	833
630	116	0.00195955143340204	0.0027111019864108	0.00549611146969452	0.00620790372756103	0.00139894168854602	1	1	834
630	116	0.00195816950708458	0.00266543887516739	0.00541491496204375	0.00617079471708775	0.00136696569223605	1	1	835
630	116	0.00195692587066343	0.0026244168581143	0.00534199581834527	0.00613442223029251	0.00133799534506085	1	1	836
630	116	0.00195563624017891	0.00258637960245157	0.00527506386610606	0.00609871734523092	0.00131196070887415	1	1	837
630	116	0.00195444866371917	0.00255212613323586	0.00521467941408913	0.0060636416035881	0.00128847224024364	1	1	838
630	116	0.00195324047512722	0.00252042309595011	0.00515918284045932	0.00602914338794578	0.00126736497261427	1	1	839
630	116	0.00195211057232088	0.00249180163560914	0.00510892953516604	0.00599519223747417	0.00124838254295999	1	1	840
630	116	0.00195097726641743	0.0024653530277035	0.00506270491211333	0.00596174914300897	0.00123133480037571	1	1	841
630	116	0.00194990632813423	0.00244141520518225	0.0050207049958998	0.00592878985213629	0.00121604099582985	1	1	842
630	116	0.0019488432852441	0.0024193220079571	0.00498203533843376	0.00589628462882303	0.00120231910804861	1	1	843
630	116	0.00194783169010872	0.00239927747778188	0.00494678132650263	0.00586421406625966	0.00119003372424555	1	1	844
630	116	0.00194683513594971	0.00238079373639141	0.00491428077376178	0.00583255529073863	0.00117902456179203	1	1	845
630	116	0.0019458823298358	0.00236398514216178	0.00488454822515456	0.00580129268350159	0.00116918556166684	1	1	846
630	116	0.00194494885539849	0.0023484936101078	0.00485709085272338	0.00577040847459516	0.00116038178621153	1	1	847
630	116	0.00194405353111943	0.00233437535743468	0.00483188140666108	0.00573989000827197	0.00115252783958692	1	1	848
630	116	0.00194317990267519	0.00232136635990928	0.00480855107034793	0.00570972332813289	0.00114551305513434	1	1	849
630	116	0.00194234021903199	0.00230948646882532	0.00478705057960995	0.00567989809727589	0.00113926765895569	1	1	850
630	116	0.00194152331829439	0.00229853976184142	0.00476710230632829	0.00565040322202719	0.00113370229700746	1	1	851
630	116	0.00194073709577207	0.00228852434760012	0.00474864770480793	0.00562123018165348	0.0011287595977103	1	1	852
630	116	0.00193997391310221	0.00227929370159144	0.00473147649637914	0.00559237004166147	0.00112436807274536	1	1	853
630	116	0.00193923878786454	0.00227083376128284	0.00471552859315434	0.00556381570551479	0.00112048046943972	1	1	854
630	116	0.00193852643286	0.00226303397612293	0.00470064369181407	0.00553555987531395	0.00111703987484796	1	1	855
630	116	0.00193783996920646	0.00225587421223185	0.00468676453825756	0.00550759657324395	0.00111400739226094	1	1	856
630	116	0.00193717568337425	0.00224927026606397	0.00467376809640297	0.00547991974833213	0.00111133780632485	1	1	857
630	116	0.00193653545134867	0.00224319970024524	0.00466160215281121	0.00545252430347474	0.00110899914205274	1	1	858
630	116	0.00193591661715795	0.00223759774276163	0.00465017160827095	0.00542540514293932	0.00110695548019489	1	1	859
630	116	0.00193532024331459	0.00223244188632915	0.00463943015796101	0.00539855786486256	0.00110518057176046	1	1	860
630	116	0.00193474438831629	0.00222768180504382	0.00462930376179909	0.0053719781095404	0.00110364584417767	1	1	861
630	116	0.00193418958680414	0.00222329616667961	0.00461975210695191	0.00534566202574399	0.00110232977051551	1	1	862
630	116	0.00193365438327632	0.00221924547912605	0.00461071712115414	0.00531960582438004	0.00110120956891603	1	1	863
630	116	0.00193313897309786	0.00221551020779496	0.0046021641397311	0.00529380609200496	0.00110026759314248	1	1	864
630	116	0.00193264223424773	0.00221205906047023	0.00459404727222188	0.00526825948478561	0.00109948562289853	1	1	865
630	116	0.00193216414705937	0.00220887454203123	0.00458633695360216	0.00524296293888174	0.00109884919137867	1	1	866
630	116	0.00193170382086511	0.00220593162570015	0.00457899664617893	0.00521791346031773	0.00109834367473693	1	1	867
630	116	0.00193126110255197	0.00220321487369854	0.00457200126452822	0.00519310826583358	0.00109795720484549	1	1	868
630	116	0.00193083526415781	0.00220070409254005	0.00456532149883346	0.00516854463837387	0.00109767799889461	1	1	869
630	116	0.00193042607247712	0.00219838579562681	0.00455893612729674	0.00514422002112059	0.0010974963093811	1	1	870
630	116	0.00193003291587942	0.00219624355341246	0.00455282146323313	0.00512013191791567	0.00109740260389726	1	1	871
693	121	0.00192965551574383	0.00211438769082295	0.00457622572826203	0.00511684607411139	0.00112598080438838	2	1	872
693	121	0.00175932225389265	0.00200640555536304	0.00427712016737775	0.00508835921001812	0.00102596317186444	1	1	873
693	121	0.00175909384702772	0.00199089547343677	0.00425124476288124	0.00506020007601716	0.00101847718311685	1	1	874
693	121	0.00175895442997534	0.00197711244803282	0.00422817575552987	0.0050323717474582	0.00101170172234437	1	1	875
693	121	0.00175878672138694	0.00196421652107876	0.00420677075671262	0.00500485101787616	0.00100577202723382	1	1	876
693	121	0.00175868262131346	0.00195269014967406	0.00418746800419381	0.00497763849257264	0.0010004480265547	1	1	877
693	121	0.00175856299789825	0.00194194418242771	0.00416949430752891	0.00495071696642698	0.000995783389557113	1	1	878
693	121	0.00175849003636286	0.00193229039831494	0.00415314255036692	0.00492408550902658	0.000991625249769036	1	1	879
693	121	0.00175841030069211	0.00192331543703937	0.00413788038621223	0.00489773115127756	0.000987986014285416	1	1	880
693	121	0.0017583657632383	0.00191521662838996	0.00412389436841554	0.00487165206658381	0.000984765120517326	1	1	881
693	121	0.00175832030061473	0.00190770316141225	0.0041108133473057	0.0048458383080996	0.000981955507734239	1	1	882
693	121	0.00175830217367884	0.00190089679083185	0.00409875065860885	0.00482028756934991	0.000979488755336056	1	1	883
693	121	0.00175828692707629	0.00189459193666716	0.00408744472854424	0.00479499207847917	0.000977349777228793	1	1	884
693	121	0.00175829354017463	0.00188886117442876	0.00407696036956378	0.00476994931116005	0.000975490488759934	1	1	885
693	121	0.00175830542431427	0.0018835582122655	0.00406711131384976	0.00474515307374611	0.000973893566144984	1	1	886
693	121	0.00175833528673579	0.00187872411022213	0.0040579311915902	0.00472060078351786	0.00097252421204881	1	1	887
693	121	0.00175837184495797	0.00187425391429701	0.00404928596273423	0.00469628740177462	0.000971365623506796	1	1	888
693	121	0.00175842357372168	0.00187016884223871	0.00404118982577735	0.00467221038022071	0.000970391976569667	1	1	889
693	121	0.00175848277164848	0.0018663928810771	0.00403354527333748	0.00464836553299232	0.000969588160382633	1	1	890
693	121	0.00175855506100278	0.00186293503141231	0.00402635483309705	0.00462475039656117	0.00096893460621928	1	1	891
693	121	0.00175863515897602	0.00185973965659731	0.00401954677096727	0.00460136142087619	0.000968418260765531	1	1	892
693	121	0.00175872676787027	0.00185680846274462	0.00401311695849426	0.00457819625103102	0.000968024042639408	1	1	893
693	121	0.00175882623981019	0.00185410025932724	0.00400701200511034	0.00455525181582956	0.000967740933311906	1	1	894
693	121	0.00175893598660238	0.00185161259479802	0.00400122429598001	0.00453252587678365	0.000967557151135575	1	1	895
1015	165	0.00175905346691953	0.00177362964186883	0.00458450952922117	0.00451220528344913	0.001175169509402	7	1	896
1051	175	0.00103290544849288	0.00178066254624069	0.00376160399765993	0.00447730639127446	0.00108269006795434	3	1	897
1051	175	0.000911815654389282	0.00168917153741061	0.00345451777931773	0.00444390412928341	0.000964104233640195	1	1	898
1051	175	0.000910036396505893	0.00164075987845953	0.00334652418011148	0.00441173532056804	0.000914912981895566	1	1	899
1051	175	0.000908298533611369	0.00159998079436594	0.0032531668940282	0.00438064676637548	0.000872127285757182	1	1	900
1051	175	0.000906818935684098	0.00156408709231997	0.00317095781399891	0.00435049869833169	0.000834590191211563	1	1	901
1051	175	0.000905370438008127	0.00153345278057193	0.0030992540131524	0.00432118445496723	0.000801802458323948	1	1	902
1051	175	0.000904103984048844	0.00150635351974294	0.00303580361112981	0.00429260607385795	0.000773065161869538	1	1	903
1051	175	0.000902866987958842	0.00148294975993192	0.00298004739012376	0.00426468798720197	0.00074789218384796	1	1	904
1051	175	0.0009017627970614	0.00146214253171947	0.00293049474959224	0.00423736051116716	0.00072584302219587	1	1	905
1051	175	0.000900689080226111	0.00144398745029735	0.00288667960772475	0.00421056930331389	0.000706493334302987	1	1	906
1051	175	0.000899715700854095	0.00142777082957823	0.00284758725369439	0.0041842641520205	0.000689550510501439	1	1	907
1051	175	0.000898774016228062	0.00141349751275512	0.00281283590898535	0.0041584054681916	0.000674665100746099	1	1	908
1051	175	0.000897910748093186	0.00140069434479063	0.00278171536202507	0.00413295665027502	0.000661632135987831	1	1	909
1051	175	0.000897079768709739	0.00138934250777477	0.00275391522244074	0.0041078885190554	0.000650173732196343	1	1	910
1051	175	0.000896312009744864	0.00137912163645691	0.00272892599661372	0.00408317410472666	0.000640139766852731	1	1	911
1051	175	0.000895576368839244	0.00137000301085529	0.0027064965052138	0.00405879166450612	0.000631314137490521	1	1	912
1051	175	0.00089489310852714	0.00136176526226799	0.00268625393478191	0.00403472111574596	0.000623583345076009	1	1	913
1051	175	0.000894241151035527	0.00135437679786035	0.00266799594563802	0.00401094608214479	0.000616781759501683	1	1	914
1051	175	0.000893633606930024	0.00134768173539172	0.00265144571342656	0.00398745144851183	0.000610821877577478	1	1	915
1051	175	0.000893056091710174	0.00134164915964521	0.00263644105604234	0.00396422474389338	0.000605577939833028	1	1	916
1051	175	0.000892516954903318	0.00133616740148079	0.0026227743166782	0.00394125446237486	0.00060098177834071	1	1	917
1051	175	0.000892006288781842	0.00133120792713628	0.00261031616298055	0.00391853099516188	0.000596938452970012	1	1	918
1051	175	0.000891529294506264	0.00132668949773982	0.00259890973922946	0.00389604547556042	0.000593394610855535	1	1	919
1051	175	0.000891079066793282	0.00132258666510876	0.00258845238777742	0.00387379040518893	0.00059027879519591	1	1	920
1051	175	0.000890658739438937	0.00131883950586638	0.00257882504753717	0.00385175885825186	0.000587549185027378	1	1	921
1051	175	0.000890263428551429	0.00131542581836129	0.00256994653951368	0.0038299449009176	0.000585152049237693	1	1	922
1051	175	0.000889894921311332	0.00131230084731701	0.00256172614797492	0.00380834304225132	0.000583054601992895	1	1	923
1051	175	0.000889549701749857	0.00130944551036719	0.00255409984610792	0.00378694851410773	0.000581216412703231	1	1	924
1051	175	0.000889228688671616	0.00130682599821306	0.00254699827998319	0.00376575689164819	0.000579611783801459	1	1	925
1051	175	0.000888929297986952	0.00130442607837689	0.00254037102019953	0.0037447642794231	0.000578210231180606	1	1	926
1051	175	0.000888651895952922	0.00130221993978158	0.00253416486008487	0.00372396704864939	0.000576991611604612	1	1	927
1051	175	0.000888394538721578	0.0013001938726878	0.00252834008583674	0.00370336196037952	0.000575932868516567	1	1	928
1051	175	0.000888157247507827	0.0012983279760136	0.00252285572253625	0.00368294598328471	0.000575018202063302	1	1	929
1051	175	0.000887938523001266	0.00129661072600038	0.00251768046347687	0.00366271637475934	0.000574230102510127	1	1	930
1051	175	0.000887738176899592	0.00129502663307826	0.00251278261707513	0.00364267055429341	0.000573556159502706	1	1	931
1051	175	0.000887555022609774	0.00129356603943887	0.00250813745279598	0.00362280615654661	0.000572983010710175	1	1	932
1051	175	0.000887388750166131	0.00129221677941452	0.00250372033899756	0.00360312094316337	0.000572500886725442	1	1	933
1051	175	0.000887238396393711	0.00129097077092172	0.00249951168040108	0.00358361283723893	0.00057209953303346	1	1	934
1051	175	0.000887103586131041	0.00128981837474208	0.00249549222719316	0.00356427986176197	0.000571771236119391	1	1	935
1051	175	0.000886983518725013	0.00128875282921579	0.00249164639197422	0.0035451201617818	0.000571508077205084	1	1	936
1051	175	0.000886877789614357	0.00128776643147232	0.00248795903903283	0.00352613196132612	0.000571303943056217	1	1	937
1051	175	0.000886785718847827	0.00128685352038267	0.00248441771048469	0.00350731357748107	0.000571152676786443	1	1	938
1051	175	0.000886706894742256	0.00128600788906315	0.00248101042593604	0.0034886633901513	0.000571049411661037	1	1	939
1051	175	0.000886640729000786	0.0012852247903595	0.00247772717447144	0.00347017985085502	0.000570989325495607	1	1	940
1051	175	0.000886586816353314	0.00128449918216618	0.00247455840484429	0.00345186146142879	0.000570968523924871	1	1	941
1051	175	0.000886544639735406	0.00128382707476433	0.00247149602352708	0.00343370677939489	0.000570983200734905	1	1	942
1051	175	0.000886513808156588	0.0012832043398557	0.0024685323573525	0.00341571440290948	0.000571030221785622	1	1	943
1051	175	0.00088649386124563	0.00128262761485382	0.00246566081951934	0.00339788297392785	0.00057110655835236	1	1	944
1051	175	0.000886484426518376	0.00128209349374131	0.00246287519576051	0.00338021116752102	0.000571209672433764	1	1	945
1051	175	0.00088648508977349	0.00128159913322819	0.00246017008744991	0.00336269769364317	0.000571337133767325	1	1	946
1051	175	0.000886495498993981	0.00128114170239796	0.00245754041950779	0.00334534128951276	0.000571486873534353	1	1	947
1051	175	0.000886515278365269	0.00128071878837325	0.00245498173409804	0.00332814072050694	0.000571656925039111	1	1	948
1201	189	0.000886544096889169	0.00121609739962573	0.00267718291979232	0.00331338700795135	0.000766210309097067	4	1	949
1201	189	0.000603162263648357	0.00113955601961843	0.0021559661879186	0.00329267529473438	0.000590633861015781	1	1	950
1201	189	0.000602317340743814	0.00112918074623115	0.00212938630922063	0.00327232285267396	0.000578959739160009	1	1	951
1201	189	0.000601523171171278	0.00111984005408605	0.00210539583718973	0.00325230083095414	0.000568657541524636	1	1	952
1201	189	0.000600750797918743	0.00111149092583694	0.00208377160710059	0.00323258550758258	0.00055954437837186	1	1	953
1201	189	0.000600019966335845	0.00110396411683508	0.00206422467401247	0.00321315519665368	0.000551512674110644	1	1	954
1201	189	0.00059931122932379	0.00109722101250498	0.00204657180834204	0.00319399193019012	0.00054441841426703	1	1	955
1201	189	0.000598637242252974	0.00109113230181515	0.0020305808294161	0.00317507932138752	0.000538170382635283	1	1	956
1201	189	0.000597984853554499	0.00108566343510347	0.00201610017905679	0.00315640368757311	0.000532655812519404	1	1	957
1201	189	0.000597362095298107	0.00108071604554523	0.00200294421494672	0.00313795257110547	0.000527799460755991	1	1	958
1201	189	0.000596759999792173	0.00107625965333341	0.00199098808125822	0.00311971548617308	0.000523513658817407	1	1	959
1201	189	0.000596183591182505	0.00107221958148237	0.00198008436578557	0.00310168289346508	0.000519737628772613	1	1	960
1201	189	0.000595626693418628	0.00106856936453568	0.00197013109191832	0.00308384669488563	0.000516403688589689	1	1	961
1201	189	0.000595092380215927	0.00106525231665493	0.00196101203425647	0.00306619952185582	0.000513463515228627	1	1	962
1201	189	0.000594576346412746	0.00106224578617616	0.00195264470362322	0.00304873506166263	0.000510865166329501	1	1	963
1201	189	0.000594080407041356	0.00105950668329289	0.00194493805078152	0.00303144756280591	0.000508570667888265	1	1	964
1201	189	0.00059360151712591	0.0010570158505019	0.00193782594609338	0.00301433204925351	0.000506540338036803	1	1	965
1201	189	0.000593140684924166	0.00105474044635563	0.00193123743746259	0.00299738397616245	0.000504744584102618	1	1	966
1201	189	0.000592695719392041	0.00105266442037939	0.00192511990614907	0.00298059936975245	0.000503153184341244	1	1	967
1201	189	0.000592267116655133	0.00105076265062858	0.0019194182750379	0.00296397458732822	0.000501743208370794	1	1	968
1201	189	0.000591853268503497	0.00104902178532357	0.00191409091522393	0.00294750640797805	0.000500491678228452	1	1	969
1201	189	0.00059145435046397	0.00104742252155914	0.00190909517627537	0.00293119186502646	0.000499380888220962	1	1	970
1201	189	0.000591069155611794	0.00104595380950179	0.00190439825371299	0.00291502830435956	0.000498393375066102	1	1	971
1201	189	0.000590697662879892	0.00104460074110823	0.00189996715357878	0.00289901326724004	0.000497515490879413	1	1	972
1201	189	0.00059033894454131	0.00104335420307219	0.00189577608403016	0.00288314452742539	0.000496733953579182	1	1	973
1201	189	0.000589992862774212	0.00104220261605898	0.00189179951344484	0.00286742000904866	0.000496038245578984	1	1	974
1201	189	0.000589658686539438	0.00104113847888922	0.00188801717878901	0.00285183780992583	0.00049541824673096	1	1	975
1201	189	0.000589336212264766	0.00104015274251952	0.0018844092928809	0.00283639614388784	0.000494865843392652	1	1	976
1201	189	0.000589024849500498	0.00103923923739489	0.0018809599265357	0.00282109335515735	0.000494373303396769	1	1	977
1201	189	0.000588724361163339	0.00103839084597778	0.00187765370408398	0.00280592787775797	0.000493934354206707	1	1	978
1358	204	0.000588434258995227	0.000924500608983316	0.00179255076710081	0.00279255255463511	0.000499856916410798	2	1	979
1358	204	0.000538987418882625	0.000959215010345574	0.00178602123999974	0.00277562281217764	0.000505346828884237	1	1	980
1358	204	0.000538461333661875	0.000948876058088983	0.00177011653203954	0.00275887605826171	0.000499692406726731	1	1	981
1358	204	0.000537968040869478	0.000939386207300396	0.00175546123526465	0.00274230570203097	0.000494564768022544	1	1	982
1358	204	0.000537489874003952	0.000930730699311141	0.00174198239086051	0.00272590630692684	0.000489899822835601	1	1	983
1358	204	0.000537039041229001	0.000922788713297841	0.00172953457995032	0.00270967257477626	0.000485667411165468	1	1	984
1358	204	0.000536603537135371	0.000915537883807693	0.00171805240537967	0.00269360005253744	0.000481814783469591	1	1	985
1358	204	0.000536191183361365	0.000908884637433148	0.00170742181514782	0.00267768443291029	0.000478316430873594	1	1	986
1358	204	0.000535793768097204	0.000902803678340448	0.0016975851735177	0.00266192203134489	0.000475129680709124	1	1	987
1358	204	0.000535416234898711	0.000897222054336316	0.0016884524524093	0.00264630930393069	0.00047223277646997	1	1	988
1358	204	0.000535052918873017	0.000892114299184084	0.0016799735939065	0.00263084316864187	0.000469591541701311	1	1	989
1358	204	0.000534706883606857	0.000887423206117038	0.00167207720874787	0.00261552067253327	0.000467187428170203	1	1	990
1358	204	0.000534374179111171	0.000883124680484421	0.00166472033869798	0.00260033920754437	0.000464993211918011	1	1	991
1358	204	0.000534056647816049	0.000879173623476624	0.00165784617053109	0.00258529628039809	0.000462993147347402	1	1	992
1358	204	0.000533751499115439	0.000875548087882087	0.00165141818792068	0.00257038965714626	0.000461165599499748	1	1	993
1358	204	0.000533459788018924	0.000872212341286098	0.0016453910336032	0.0025556172037899	0.000459497274271	1	1	994
1358	204	0.000533179511964603	0.000869146887986713	0.00163973389440443	0.00254097698275541	0.000457970982361259	1	1	995
1358	204	0.000532911223253838	0.000866323279449678	0.00163441044750536	0.00252646714227179	0.000456575558133877	1	1	996
1358	204	0.00053265345868888	0.000863724495205324	0.00162939483474216	0.00251208598048756	0.000455297327411161	1	1	997
1358	204	0.000532406454079939	0.000861327778782756	0.00162465787687364	0.00249783186850725	0.000454126953929905	1	1	998
1358	204	0.000532169118611061	0.000859118451643359	0.00162017795923727	0.0024837032927771	0.000453053534781026	1	1	999
1358	204	0.000531941492841412	0.000857078226164472	0.00161593156435871	0.00246969880139302	0.000452069290263689	1	1	1000
1358	204	0.000531722745800972	0.00085519455349196	0.00161190067206232	0.00245581703193439	0.000451165500530314	1	1	1001
1358	204	0.000531512801273186	0.00085345267039273	0.00160806626271481	0.00244205667388927	0.000450335698605572	1	1	1002
1358	204	0.000531311011928158	0.000851841914661734	0.00160441333568173	0.00242841648677677	0.000449572885503582	1	1	1003
1358	204	0.000531117235159854	0.00085035031495104	0.00160092645329793	0.00241489527375678	0.00044887169322635	1	1	1004
1358	204	0.000530930955372426	0.000848968850428979	0.00159759313582422	0.00240149189329814	0.000448226481646521	1	1	1005
1358	204	0.000530751995558521	0.000847687771047053	0.00159440080567066	0.00238820524056719	0.000447632797472929	1	1	1006
1358	204	0.000530579936232017	0.000846499465731409	0.00159133907822805	0.00237503425482823	0.000447086076239739	1	1	1007
1609	227	0.000530414585982382	0.000776732499762474	0.00158666160180293	0.00236239026562226	0.000438663365851718	3	1	1008
1609	227	0.000363376887346007	0.00076780327110703	0.00139517863146073	0.00234756374308753	0.000376406131791179	1	1	1009
1609	227	0.000362734475636916	0.000758274330877728	0.00137811839413591	0.00233292683639275	0.000369026079383575	1	1	1010
1609	227	0.000362140349240245	0.000749700149436081	0.00136274175957958	0.00231847012294592	0.000362358417341059	1	1	1011
1609	227	0.000361541311835518	0.000741994484331072	0.00134881525711968	0.00230418378276508	0.000356381103874853	1	1	1012
1609	227	0.000360979705409612	0.000735062185440215	0.00133620719393921	0.0022900604918653	0.000350989741668085	1	1	1013
1609	227	0.000360419922903077	0.00072883065505781	0.00132474636020509	0.00227609271884328	0.000346152596690269	1	1	1014
1609	227	0.000359889935702636	0.000723223486476764	0.0013143288977089	0.00226227469597979	0.000341793573297699	1	1	1015
1609	227	0.000359365877624492	0.000718180378754238	0.00130482482326551	0.00224860057533164	0.000337878927049212	1	1	1016
1609	227	0.000358866169138078	0.00071363999755886	0.00129615004194927	0.00223506576603409	0.00033435184610259	1	1	1017
1609	227	0.000358374779744824	0.000709552793008955	0.00128820428537895	0.00222166567362074	0.000331180506230467	1	1	1018
1609	227	0.000357903792349557	0.000705869638866659	0.00128091909849825	0.0022083966052243	0.000328321763575666	1	1	1019
1609	227	0.000357442406390936	0.000702550161827199	0.00127421657380849	0.00219525490642601	0.000325747451359233	1	1	1020
1609	227	0.000356998506083632	0.000699555115953409	0.00126804112222805	0.00218223757295103	0.000323424418294527	1	1	1021
1609	227	0.000356564783126901	0.000696851816577606	0.00126233200711355	0.00216934165905752	0.000321328670780641	1	1	1022
1609	227	0.000356146344871265	0.000694408982286286	0.00125704429411338	0.00215656469027736	0.000319434531354526	1	1	1023
1609	227	0.000355738216934183	0.00069220027914182	0.00125213055026773	0.00214390425751652	0.000317722059376428	1	1	1024
1609	227	0.000355343673885181	0.000690200815384858	0.00124755461979468	0.00213135829512682	0.000316171256453256	1	1	1025
1609	227	0.000354959303212375	0.00068838944570307	0.00124327941417175	0.00211892480213416	0.00031476582013556	1	1	1026
1609	227	0.000354587172877137	0.000686746381830831	0.00123927595054967	0.002106602029268	0.000313490112991336	1	1	1027
1609	227	0.000354224917607838	0.000685254682504783	0.00123551519334898	0.0020943882872859	0.000312330952581631	1	1	1028
1609	227	0.000353873813586922	0.000683898620806583	0.00123197397249171	0.00208228207252949	0.000311276073212984	1	1	1029
1609	227	0.00035353219961367	0.000682664640530096	0.00122862952299025	0.00207028193496857	0.000310314891761313	1	1	1030
1609	227	0.000353200834528939	0.000681540237897973	0.00122546335197031	0.00205838656230287	0.00030943776101724	1	1	1031
1609	227	0.000352878532220685	0.000680514569798096	0.00122245757736723	0.0020465946889907	0.000308636222204646	1	1	1032
1609	227	0.000352565715479376	0.000679577685616996	0.00121959744855041	0.00203490515243609	0.00030790266767968	1	1	1033
1609	227	0.000352261520309088	0.000678720909665217	0.00121686888649467	0.00202331683017191	0.00030723035242257	1	1	1034
1609	227	0.000351966152970271	0.000677936311631805	0.00121426012201067	0.00201182867728044	0.000306613260871677	1	1	1035
1609	227	0.000351678969256076	0.000677216943564942	0.00121176003954923	0.002000439682938	0.000306046018429076	1	1	1036
1609	227	0.000351400037497598	0.000676556473223138	0.00120935923808161	0.00198914889524265	0.000305523854526311	1	1	1037
1609	227	0.000351128864684703	0.00067594932814874	0.00120704891334659	0.00197795539108972	0.000305042484088596	1	1	1038
1609	227	0.000350865432750354	0.000675390440478655	0.0012048215417193	0.00196685829256759	0.000304598111742788	1	1	1039
1846	248	0.000350609353767791	0.000617295620589149	0.00116761481483221	0.00195499248940765	0.000292270273350204	2	1	1040
1846	248	0.000272334357014042	0.000626033372264033	0.00110551753028471	0.00194277294667251	0.00027158366610027	1	1	1041
1846	248	0.000271913408704037	0.000617773740702469	0.00109270007652744	0.00193068933201677	0.000265558047615113	1	1	1042
1846	248	0.000271497200738692	0.000610299703772116	0.00108104499150725	0.00191873581540061	0.000260084661807028	1	1	1043
1846	248	0.00027110274577174	0.00060353851338932	0.0010704357558332	0.00190690759103506	0.000255113462178093	1	1	1044
1846	248	0.000270715281129672	0.000597423655529721	0.00106074719063525	0.00189520014756625	0.000250601288042821	1	1	1045
1846	248	0.00027034591896165	0.000591893581647045	0.00105189378999285	0.00188360968383105	0.00024650565881246	1	1	1046
1846	248	0.000269984704924333	0.000586892457862857	0.00104378188639952	0.00187213262364961	0.000242789583655518	1	1	1047
1846	248	0.000269638866867997	0.000582368917520228	0.00103634333500974	0.00186076590278372	0.000239417257709741	1	1	1048
1846	248	0.000269301665443661	0.000578276567340306	0.00102950489544119	0.00184950663924372	0.000236357228561185	1	1	1049
1846	248	0.000268977772186101	0.000574572984330354	0.00102321093665243	0.00183835232726663	0.000233579582882764	1	1	1050
1846	248	0.000268662598966296	0.000571219952417191	0.00101740332009951	0.00182730061100658	0.000231057852417567	1	1	1051
1846	248	0.000268359136513499	0.000568182713927551	0.00101203650032179	0.00181634941426776	0.000228767256072579	1	1	1052
1846	248	0.000268064237851958	0.000565430009398146	0.00100706412979615	0.00180549678430355	0.000226685744902625	1	1	1053
1846	248	0.000267779790411572	0.000562933532928359	0.00100244904020365	0.00179474097795551	0.000224792941621637	1	1	1054
1846	248	0.00026750361442354	0.000560667855142465	0.000998154258707484	0.00178408035343684	0.000223070642997642	1	1	1055
1846	248	0.00026723687499341	0.000558610026799896	0.00099414958023921	0.00177351342715633	0.000221502197148311	1	1	1056
1846	248	0.000266978043127265	0.000556739445541113	0.000990405516619029	0.0017630387985061	0.000220072687675906	1	1	1057
1846	248	0.000266727812836612	0.000555037563437403	0.000986897609559966	0.00175265518708649	0.000218768574849936	1	1	1058
1846	248	0.000266485094513213	0.00055348773638828	0.000983602343220041	0.00174236138026905	0.000217577707500115	1	1	1059
1846	248	0.000266250276615042	0.0005520750041734	0.000980499964112595	0.00173215625738195	0.000216489117992192	1	1	1060
1846	248	0.00026602256758397	0.000550785944397736	0.000977571713382819	0.00172203875303205	0.000215492951096245	1	1	1061
1846	248	0.000265802159230444	0.000549608503838879	0.000974801662423263	0.00171200787265762	0.00021458034605217	1	1	1062
1846	248	0.000265588463432021	0.000548531867506988	0.00097217483454398	0.001702062666783	0.000213743333681967	1	1	1063
1846	248	0.000265381546875405	0.000547546327190163	0.00096967839347527	0.00169220224088774	0.000212974766600886	1	1	1064
1846	248	0.000265180961397451	0.000546643169386248	0.000967300365562871	0.00168242573726567	0.000212268211971677	1	1	1065
1846	248	0.000264986695408656	0.00054581457157907	0.000965030404259804	0.00167273234117678	0.000211617907883122	1	1	1066
1846	248	0.000264798398033304	0.000545053509087794	0.000962858918466107	0.0016631212680106	0.000211018664913278	1	1	1067
1846	248	0.000264616009951079	0.000544353672548682	0.000960777560258411	0.00165359176702643	0.000210465836661002	1	1	1068
1846	248	0.000264439248791329	0.000543709391941687	0.000958778628426508	0.00164414311222792	0.000209955235244653	1	1	1069
1846	248	0.000264268027347598	0.000543115570614966	0.000956855376387999	0.00163477460455469	0.000209483109628531	1	1	1070
2160	278	0.000264102112241234	0.000534921230644773	0.000974158800066292	0.00162542059349605	0.000250969219562503	2	1	1071
2160	278	0.000213826992077185	0.000516330181076857	0.000903837435561437	0.00161515807245968	0.000225387301010453	1	1	1072
2160	278	0.000213369821606031	0.000508388975955247	0.000891991591883097	0.00160500995181103	0.000219895636539266	1	1	1073
2160	278	0.000212934470500589	0.000501208163914414	0.000881205709837092	0.00159497144850932	0.000214904304598454	1	1	1074
2160	278	0.000212525838579903	0.00049472697911373	0.000871391836823657	0.00158503842531174	0.000210371312050387	1	1	1075
2160	278	0.000212135915762258	0.00048886682813976	0.000862435757513959	0.00157520709887573	0.000206253498236383	1	1	1076
2160	278	0.0002117676774675	0.000483573066517127	0.000854261434686847	0.00156547416431937	0.000202513924867914	1	1	1077
2160	278	0.000211415605796612	0.000478785146532136	0.000846781504599269	0.00155583659327674	0.000199117560501737	1	1	1078
2160	278	0.000211081456433792	0.000474455883023313	0.00083993162018362	0.00154629171551304	0.000196032710002586	1	1	1079
2160	278	0.000210761381447559	0.000470537888354843	0.000833643898807998	0.0015368370782506	0.000193230635481256	1	1	1080
2160	278	0.000210456366240442	0.0004669914281433	0.000827864782908268	0.00152747049885141	0.000190684592520593	1	1	1081
2160	278	0.000210163691405589	0.000463779005058475	0.000822540985675305	0.00151818996631981	0.000188370910498158	1	1	1082
2160	278	0.000209883859707826	0.000460867698410846	0.000817628465671404	0.00150899367477002	0.000186267291870259	1	1	1083
2160	278	0.000209614921066897	0.000458227618384801	0.000813085110419097	0.00149987995414764	0.000184354237561316	1	1	1084
2160	278	0.000209357079873727	0.000455831780706055	0.000808875011264406	0.00149084729107566	0.000182613322533319	1	1	1085
2160	278	0.000209108915346851	0.000453656244827104	0.000804964733800449	0.00148189427991298	0.000181028514507351	1	1	1086
2160	278	0.000208870451355475	0.000451679047816117	0.000801325169984711	0.00147301963539824	0.000179584689747964	1	1	1087
2160	278	0.000208640634888713	0.000449880953280313	0.000797929687742076	0.00146422215792098	0.000178268701243965	1	1	1088
2160	278	0.000208419384361123	0.000448244165117403	0.000794754779820326	0.0014555007408995	0.000177068196038525	1	1	1089
2160	278	0.000208205905042543	0.000446753192616523	0.000791779177938998	0.00144685434602257	0.000175972421550109	1	1	1090
2160	278	0.000208000057334083	0.000445393653626394	0.000788983938607543	0.00143828200729712	0.000174971322972534	1	1	1091
2160	278	0.000207801230024892	0.000444153052544892	0.000786352039124135	0.00142978281331122	0.000174056125457501	1	1	1092
2160	278	0.000207609255135749	0.000443019780513508	0.000783868227311495	0.00142135590921678	0.00017321866311234	1	1	1093
2160	278	0.000207423653524082	0.00044198374282489	0.000781518849378899	0.00141300048395667	0.000172451786280905	1	1	1094
2160	278	0.00020724424699285	0.000441035570769872	0.000779291623813061	0.00140471577100108	0.000171748870913312	1	1	1095
2160	278	0.00020707065276474	0.000440167097064452	0.000777175574865878	0.00139650103909905	0.000171104096496987	1	1	1096
2160	278	0.000206902693254321	0.000439370756020864	0.000775160803982847	0.00138835559229202	0.000170512091046351	1	1	1097
2160	278	0.000206740057040844	0.000438639929183423	0.000773238467325966	0.00138027876317844	0.000169968116705459	1	1	1098
2160	278	0.00020658257330287	0.000437968499067532	0.000771400574249238	0.00137226991253424	0.000169467814486058	1	1	1099
2160	278	0.000206429984300387	0.000437351092798403	0.000769639980347045	0.00136432842437774	0.000169007325647932	1	1	1100
2160	278	0.000206282129192274	0.000436782755033453	0.000767950221255867	0.0013564537054005	0.000168583108762736	1	1	1101
2572	314	0.000206138791269601	0.000381382623479533	0.000723054031520915	0.00134853889499768	0.00016734423330159	2	1	1102
2572	314	0.000168413378901721	0.000384622098293645	0.000688109567674233	0.00134009145732087	0.000154585850236143	1	1	1103
2572	314	0.000168234542442712	0.000381098862867346	0.000682576762987946	0.0013317224224126	0.00015203849722776	1	1	1104
2572	314	0.000168064974263394	0.000377901335561866	0.000677509789978546	0.001323429800547	0.000149720111045622	1	1	1105
2572	314	0.000167906145740737	0.00037499903677631	0.000672857845697116	0.00131521183357622	0.000147608127734725	1	1	1106
2572	314	0.000167755829702406	0.000372363639392206	0.000668574284521526	0.00130706692562387	0.000145685137653393	1	1	1107
2572	314	0.000167614871331697	0.000369968372971539	0.00066462059631792	0.00129899364271636	0.000143931698243885	1	1	1108
2572	314	0.000167481705833727	0.000367791086455088	0.000660962965150041	0.00129099066890692	0.000142333750852642	1	1	1109
2572	314	0.000167356785433373	0.000365809180472474	0.000657570839208956	0.00128305680723545	0.000140874991821644	1	1	1110
2572	314	0.000167238985390789	0.000364005079014506	0.000654418454407373	0.00127519095006445	0.000139543930102242	1	1	1111
2572	314	0.000167128512841344	0.00036236013878828	0.000651481315385746	0.00126739207942963	0.000138327137768026	1	1	1112
2572	314	0.000167024539723888	0.000360860269122227	0.000648739294485804	0.00125965924632733	0.000137215167248541	1	1	1113
2572	314	0.000166927122149406	0.000359490297071251	0.000646172743168321	0.00125199157035183	0.000136197085446141	1	1	1114
2572	314	0.00016683563520737	0.000358238844507015	0.000643765717896808	0.00124438822498217	0.000135265106113734	1	1	1115
2572	314	0.000166750043904019	0.000357093656630469	0.000641502476761588	0.00123684843674865	0.000134410388949362	1	1	1116
2572	314	0.000166669864776834	0.000356045499326413	0.000639370280986323	0.00122937147466609	0.000133626512801333	1	1	1117
2572	314	0.000166595009892598	0.000355084511914416	0.000637356524443916	0.00122195664916418	0.000132906355852907	1	1	1118
2572	314	0.000166525096048457	0.00035420317316044	0.00063545096692759	0.00121460330443378	0.000132244623372109	1	1	1119
2572	314	0.000166460006587303	0.000353393558067986	0.000633643506195729	0.00120731081728578	0.000131635585603588	1	1	1120
2572	314	0.000166399430763162	0.000352649523676862	0.000631925871411777	0.00120007859156541	0.000131074877838939	1	1	1121
2572	314	0.000166343238429404	0.000351964696838603	0.00063028995221881	0.00119290605704022	0.000130557888474027	1	1	1122
2572	314	0.000166291172295985	0.000351334048856117	0.000628729041332153	0.0011857926652941	0.000130081019740766	1	1	1123
2572	314	0.000166243098184714	0.000350752445169103	0.000627236609996105	0.00117873788869953	0.000129640553784637	1	1	1124
2572	314	0.000166198799098632	0.000350215760707696	0.000625807198709711	0.0011717412173774	0.000129233524088467	1	1	1125
2572	314	0.000166158142555915	0.00034971984773372	0.000624435534173091	0.00116480215827887	0.000128856925491038	1	1	1126
2572	314	0.000166120942610287	0.000349261315562761	0.000623117156625896	0.0011579202329179	0.000128508310043273	1	1	1127
2572	314	0.000166087071813444	0.000348836802750784	0.000621847790276594	0.00115109497656928	0.000128185240594231	1	1	1128
2572	314	0.000166056368667517	0.000348443516424952	0.000620623778980655	0.00114432593656502	0.000127885694506607	1	1	1129
2572	314	0.000166028712577323	0.000348078722505508	0.000619441641004902	0.00113761267160477	0.000127607687694401	1	1	1130
2572	314	0.000166003961701205	0.000347740115432786	0.000618298368035864	0.00113095475046609	0.00012734954595625	1	1	1131
2572	314	0.000165982003134592	0.000347425462806437	0.000617191112055372	0.00112435175141804	0.000127109647239934	1	1	1132
2572	314	0.000165962711151156	0.000347132856849465	0.000616117388424374	0.00111780326123715	0.000126886602646993	1	1	1133
2572	314	0.000165945980789974	0.000346860467472356	0.00061507485643637	0.00111130887471242	0.000126679080147937	1	1	1134
3140	370	0.000165931699764553	0.000341662075375682	0.000639311859643628	0.00110451629133836	0.000157292940479026	3	1	1135
3140	370	9.4976483899206e-05	0.000302188783269615	0.00051243549757026	0.00109753704893365	0.000107294770547115	1	1	1136
3140	370	9.47813093639336e-05	0.000299435132077813	0.000507361616931967	0.00109063025840996	0.000104360894255609	1	1	1137
3140	370	9.45909234654325e-05	0.000296970111664867	0.000502760059847963	0.00108379316366423	0.00010171002259247	1	1	1138
3140	370	9.44069613905012e-05	0.000294761717635807	0.000498577482236976	0.00107702330334524	9.93182408424167e-05	1	1	1139
3140	370	9.42276643785051e-05	0.00029278445681382	0.000494767405669284	0.00107031851964167	9.71612964365868e-05	1	1	1140
3140	370	9.40541038293642e-05	0.000291012502493486	0.000491288641927893	0.00106367687406063	9.52180790743373e-05	1	1	1141
3140	370	9.38850604489988e-05	0.00028942512204488	0.000488104998457639	0.00105709665282464	9.34681097306797e-05	1	1	1142
3140	370	9.3721223200492e-05	0.00028800163480596	0.00048518405347184	0.00105057630814357	9.18931493644696e-05	1	1	1143
3140	370	9.35617351006004e-05	0.00028672528069411	0.000482497290334926	0.00104411446036439	9.04760129789397e-05	1	1	1144
3140	370	9.3407027315766e-05	0.000285579593129322	0.000480019100294149	0.00103770985637876	8.9201234016279e-05	1	1	1145
3140	370	9.32564880413252e-05	0.000284551093625091	0.00047772697529981	0.00103136136962933	8.80545229106926e-05	1	1	1146
3140	370	9.31103757875206e-05	0.000283626722915421	0.000475600714193771	0.00102506797041694	8.70229722850165e-05	1	1	1147
3140	370	9.29682458377926e-05	0.000282795686682239	0.00047362257225771	0.00101882872470991	8.60948166881427e-05	1	1	1148
3140	370	9.28302419320728e-05	0.000282047654878859	0.000471776647475028	0.0010126427728378	8.52594281593962e-05	1	1	1149
3140	370	9.26960340407143e-05	0.000281374009814557	0.000470048972203748	0.00100650932774304	8.45072093657906e-05	1	1	1150
3140	370	9.25656902985296e-05	0.00028076659252908	0.000468427049197413	0.00100042765963053	8.38295049060565e-05	1	1	1151
3140	370	9.24389600095276e-05	0.000280218537884497	0.000466899896050231	0.000994397094051889	8.32185493996824e-05	1	1	1152
3140	370	9.23158621053071e-05	0.000279723405537484	0.000465457699663556	0.000988417000804862	8.26673551323358e-05	1	1	1153
3140	370	9.21962012647388e-05	0.000279275733541188	0.000464091828348899	0.000982486792070122	8.2169680619664e-05	1	1	1154
3140	370	9.20799649224727e-05	0.000278870437395318	0.000462794576843956	0.000976605914354655	8.17199219249888e-05	1	1	1155
3140	370	9.19669968152654e-05	0.000278503173847183	0.000461559158793682	0.000970773846792623	8.13130879496636e-05	1	1	1156
3140	370	9.18572647233985e-05	0.000278169925719261	0.000460379519485688	0.000964990095276487	8.09447060367922e-05	1	1	1157
3140	370	9.17506402640964e-05	0.000277867238877259	0.000459250317862961	0.000959254190967841	8.06107993911891e-05	1	1	1158
3140	370	9.16470794244381e-05	0.000277591935335816	0.000458166789271841	0.000953565686005982	8.0307809567743e-05	1	1	1159
3140	370	9.15464740449854e-05	0.000277341266131907	0.000457124723033135	0.000947924152237098	8.00325750666564e-05	1	1	1160
3140	370	9.14487734824025e-05	0.000277112712825177	0.000456120361774319	0.000942329178063773	7.97822697343877e-05	1	1	1161
3140	370	9.13538845009549e-05	0.000276904085026067	0.000455150378278244	0.000936780367380488	7.95543827828262e-05	1	1	1162
3140	370	9.1261753214242e-05	0.000276713382761016	0.000454211801480807	0.00093127733725117	7.9346670808388e-05	1	1	1163
3140	370	9.1172297619903e-05	0.000276538857846854	0.000453301994625984	0.000925819717029307	7.91571396581456e-05	1	1	1164
3140	370	9.10854627782173e-05	0.000276378918173167	0.000452418600702216	0.000920407146638421	7.89840075218539e-05	1	1	1165
3140	370	9.10011753285677e-05	0.000276232165654004	0.000451559522869728	0.000915039275851688	7.8825688936485e-05	1	1	1166
3855	409	9.09193806425049e-05	0.000228487820536987	0.000408183721261029	0.000909320324680573	7.695082664764e-05	2	1	1167
3855	409	7.90507120904266e-05	0.000224981438355725	0.000392266015957853	0.000903576039531977	6.90227791351849e-05	1	1	1168
3855	409	7.8956285417826e-05	0.000224044051358058	0.000390405627230863	0.000897879212523444	6.81186269257598e-05	1	1	1169
3855	409	7.88650362611708e-05	0.00022319795604211	0.000388669291057256	0.00089222918943791	6.72981439742577e-05	1	1	1170
3855	409	7.87767560777262e-05	0.0002224340629835	0.00038704473848549	0.000886625361293177	6.65538204550063e-05	1	1	1171
3855	409	7.86914140628469e-05	0.000221744095955684	0.000385521039529668	0.000881067157087784	6.58787194348602e-05	1	1	1172
3855	409	7.86088461120749e-05	0.000221120671577166	0.000384088330027656	0.000875554041167446	6.52665074336729e-05	1	1	1173
3855	409	7.85290087589838e-05	0.000220557090101623	0.000382737818741695	0.000870085507845568	6.47113675740583e-05	1	1	1174
3855	409	7.84517697502747e-05	0.00022004737192862	0.000381461583189567	0.000864661079221573	6.42080037972222e-05	1	1	1175
3855	409	7.83770789475323e-05	0.000219586105400575	0.000380252559658242	0.000859280301167759	6.37515749823315e-05	1	1	1176
3855	409	7.83048273475923e-05	0.000219168458093208	0.000379104389395832	0.000853942741535614	6.33376846176868e-05	1	1	1177
3855	409	7.82349620151588e-05	0.000218790065178535	0.000378011399695891	0.000848647987146292	6.29623291550354e-05	1	1	1178
3855	409	7.81673912119352e-05	0.000218447026705537	0.000376968487535804	0.000843395642325514	6.26218805238577e-05	1	1	1179
3855	409	7.81020616394422e-05	0.000218135825086924	0.000375971097047947	0.000838185326635591	6.23130448006297e-05	1	1	1180
3855	409	7.80388946222814e-05	0.000217853315240502	0.000375015131215489	0.000833016673684767	6.20328420695232e-05	1	1	1181
3855	409	7.79778379857123e-05	0.000217596663154676	0.000374096928908282	0.000827889329409927	6.17785729716301e-05	1	1	1182
3855	409	7.79188231033584e-05	0.000217363332997529	0.000373213197647528	0.000822802951112549	6.15477985460312e-05	1	1	1183
3855	409	7.78617997596445e-05	0.000217151041056742	0.000372360992002365	0.000817757206151947	6.13383130338489e-05	1	1	1184
3855	409	7.78067072270499e-05	0.000216957742176602	0.000371537662241697	0.000812751771166954	6.11481251125474e-05	1	1	1185
3855	409	7.77534976750427e-05	0.000216781594987835	0.000370740834903175	0.000807786331076718	6.0975435770061e-05	1	1	1186
3855	409	7.77021166877471e-05	0.000216620948958928	0.000369968373472738	0.000802860578453125	6.08186216005163e-05	1	1	1187
3855	409	7.76525189846511e-05	0.000216474317975036	0.000369218361428636	0.000797974212752876	6.067621681907e-05	1	1	1188
3855	409	7.76046553006284e-05	0.000216340368623361	0.000368489072053074	0.000793126939812034	6.05468988312511e-05	1	1	1189
3855	409	7.75584829026312e-05	0.000216217900001472	0.000367778953908198	0.000788318471252641	6.042947364407e-05	1	1	1190
3855	409	7.75139567850849e-05	0.000216105833462263	0.000367086607615917	0.000783548524075451	6.03228636520425e-05	1	1	1191
3855	409	7.74710367047721e-05	0.000216003197092618	0.000366410773611318	0.000778816820198987	6.02260958274252e-05	1	1	1192
3855	409	7.74296812252689e-05	0.000215909116946135	0.000365750314185386	0.000774123086131158	6.0138291537447e-05	1	1	1193
3855	409	7.73898524521036e-05	0.000215822805046466	0.00036510420330627	0.000769467052609054	6.00586570074713e-05	1	1	1194
3855	409	7.73515120102442e-05	0.000215743552003516	0.00036447151269651	0.000764848454333549	5.99864749163686e-05	1	1	1195
3855	409	7.73146241935884e-05	0.000215670717697459	0.000363851403401173	0.000760267029686275	5.99210967070731e-05	1	1	1196
3855	409	7.72791532644347e-05	0.000215603725131063	0.000363243114980139	0.000755722520514576	5.98619357105245e-05	1	1	1197
3855	409	7.72450655571788e-05	0.000215542053161891	0.000362645958583016	0.000751214671907657	5.98084609502583e-05	1	1	1198
3855	409	7.72123276415802e-05	0.000215485231426028	0.000362059308508591	0.000746743232021659	5.97601915490274e-05	1	1	1199
3855	409	7.71809077235848e-05	0.000215432834642227	0.000361482596538824	0.000742307951901398	5.97166917424691e-05	1	1	1200
3855	409	7.71507744200163e-05	0.0002153844784435	0.000360915305353086	0.000737908585337581	5.96775663405609e-05	1	1	1201
4657	467	7.71218976594307e-05	0.000200948825084332	0.000352941351920831	0.000733359606949474	7.55034824097115e-05	2	1	1202
4657	467	5.7926718267232e-05	0.000182254119665953	0.000312100549444511	0.000728719264311514	5.51165199793632e-05	1	1	1203
4657	467	5.78318079801731e-05	0.000181269872852742	0.0003102501189301	0.00072411837228618	5.40889973285947e-05	1	1	1204
4657	467	5.77417800278794e-05	0.000180385415252876	0.000308543154029557	0.000719556274644345	5.31579975378419e-05	1	1	1205
4657	467	5.76527651937998e-05	0.000179593922751046	0.000306964031614812	0.000715032317332551	5.23197766160041e-05	1	1	1206
4657	467	5.75677743660281e-05	0.000178882547993217	0.000305498793220548	0.000710545941445534	5.15618027451047e-05	1	1	1207
4657	467	5.74841754760856e-05	0.000178245129618157	0.000304135197447493	0.000706096594304782	5.08797166919838e-05	1	1	1208
4657	467	5.7403979169837e-05	0.000177671912999752	0.000302862542911162	0.000701683792477694	5.02638335405677e-05	1	1	1209
4657	467	5.73253908574794e-05	0.000177157563446418	0.00030167117863938	0.000697307060756386	4.97097901838806e-05	1	1	1210
4657	467	5.724974638352e-05	0.000176694615835364	0.000300552781545256	0.000692965974755902	4.92100274268771e-05	1	1	1211
4657	467	5.71758180065978e-05	0.00017627856844789	0.000299499730298794	0.000688660118964516	4.8760497102963e-05	1	1	1212
4657	467	5.71044874676378e-05	0.000175903672114672	0.000298505498337659	0.00068438911547542	4.83552620168655e-05	1	1	1213
4657	467	5.70349107983307e-05	0.000175566190680886	0.000297564064602845	0.000680152595105232	4.79907319062535e-05	1	1	1214
4657	467	5.69676648938865e-05	0.000175261673315477	0.00029667028548967	0.000675950216731374	4.76622255166413e-05	1	1	1215
4657	467	5.69021658061086e-05	0.000174987053388743	0.00029581940242996	0.000671781647378456	4.73666509986846e-05	1	1	1216
4657	467	5.68387863295332e-05	0.000174738869718618	0.000295007347798573	0.000667646575202247	4.71003085405824e-05	1	1	1217
4657	467	5.67771188910086e-05	0.000174514623894846	0.000294230357997919	0.000663544695737381	4.68605886833611e-05	1	1	1218
4657	467	5.67174000349155e-05	0.000174311613558083	0.000293485207626935	0.000659475720591376	4.66445625948084e-05	1	1	1219
4657	467	5.66593420601149e-05	0.000174127813301691	0.000292768916345252	0.000655439367930233	4.64500589717652e-05	1	1	1220
4657	467	5.66030908812127e-05	0.000173961105443777	0.000292078920363746	0.000651435368280711	4.6274756306575e-05	1	1	1221
4657	467	5.65484404618361e-05	0.000173809853243899	0.000291412855438145	0.00064746345793454	4.61168659364454e-05	1	1	1222
4657	467	5.64954767103683e-05	0.000173672391403937	0.000290768678693847	0.000643523382805049	4.59745454144425e-05	1	1	1223
4657	467	5.6444049437424e-05	0.00017354739973129	0.000290144510390558	0.000639614893843895	4.58463316217413e-05	1	1	1224
4657	467	5.63942050436712e-05	0.000173433564243872	0.000289538718433007	0.000635737749591712	4.57307602347079e-05	1	1	1225
4657	467	5.63458316942843e-05	0.000173329820991345	0.000288949804175798	0.000631891712984559	4.56266401262054e-05	1	1	1226
4657	467	5.6298950012184e-05	0.000173235129747357	0.000288376459920427	0.00062807655303017	4.55328055580423e-05	1	1	1227
4657	467	5.62534746662009e-05	0.000173148633129485	0.00028781748699544	0.000624292042575873	4.54482897587973e-05	1	1	1228
4657	467	5.62094096287939e-05	0.000173069504905186	0.000287271834186348	0.000620537959401003	4.53721628782372e-05	1	1	1229
4657	467	5.6166688033381e-05	0.000172997053766123	0.000286738539216058	0.000616814084651173	4.53036415220961e-05	1	1	1230
4657	467	5.61253032879245e-05	0.000172930621265937	0.000286216753955995	0.000613120203542605	4.52419823201148e-05	1	1	1231
4657	467	5.60852015024725e-05	0.000172869649398018	0.000285705702681021	0.000609456104258948	4.51865508038242e-05	1	1	1232
4657	467	5.60463695441171e-05	0.00017281361166238	0.000285204698308473	0.000605821578398912	4.51367511600877e-05	1	1	1233
5688	544	5.6008762776519e-05	0.000144165886765219	0.000258844429921136	0.000602059129306029	4.61590728548576e-05	2	1	1234
5688	544	4.96662119485809e-05	0.000147424250350529	0.000255883413926445	0.00059823883431987	4.70685697063638e-05	1	1	1235
5688	544	4.96234874770608e-05	0.000146559429940819	0.000254395307553357	0.000594450374477991	4.63117214385901e-05	1	1	1236
5688	544	4.95827436389571e-05	0.000145782805559776	0.000253021450058209	0.000590693259042502	4.56269424995301e-05	1	1	1237
5688	544	4.95445039349205e-05	0.000145085073102219	0.000251750262258666	0.000586967047150776	4.50073419917571e-05	1	1	1238
5688	544	4.95080330970849e-05	0.000144457560719669	0.000250569987903544	0.000583271318557733	4.4446571115408e-05	1	1	1239
5688	544	4.94736651245735e-05	0.000143892824597706	0.000249471494303946	0.000579605690043566	4.39388783089666e-05	1	1	1240
5688	544	4.94408955654997e-05	0.000143384107437058	0.000248445783996203	0.000575969795277652	4.34791108017749e-05	1	1	1241
5688	544	4.9409932834677e-05	0.00014292547747624	0.00024748561825956	0.000572363295792855	4.30625201718993e-05	1	1	1242
5688	544	4.93804265305818e-05	0.00014251163689615	0.000246584034122854	0.000568785867046182	4.26849179866337e-05	1	1	1243
5688	544	4.935250232353e-05	0.000142137868161094	0.00024573528411483	0.00056523720569884	4.23424156184985e-05	1	1	1244
5688	544	4.9325913332933e-05	0.000141799997528141	0.000244933938489356	0.000561717019926556	4.20316098699338e-05	1	1	1245
5688	544	4.93007310909302e-05	0.000141494275361443	0.000244175428697847	0.000558225034211695	4.17493351558684e-05	1	1	1246
5688	544	4.92767787752705e-05	0.000141217400430079	0.000243455495602723	0.000554760982582712	4.14928297376967e-05	1	1	1247
5688	544	4.92540928315367e-05	0.000140966391324577	0.000242770503089496	0.000551324611741181	4.12595276587246e-05	1	1	1248
5688	544	4.9232544199696e-05	0.000140738628093812	0.000242117093673007	0.000547915676327285	4.10471909143605e-05	1	1	1249
5688	544	4.92121468616969e-05	0.000140531737670744	0.000241492368574813	0.000544533940938281	4.0853745673638e-05	1	1	1250
5688	544	4.91928046173325e-05	0.000140343634536717	0.000240893669397692	0.000541179176799514	4.06773805579086e-05	1	1	1251
5688	544	4.91745173329784e-05	0.000140172426915989	0.000240318680477611	0.000537851163049227	4.05164224864285e-05	1	1	1252
5688	544	4.91572115964661e-05	0.000140016450084374	0.000239765288241837	0.000534549684387462	4.036940656989e-05	1	1	1253
5688	544	4.91408786597681e-05	0.000139874193055386	0.000239231638428397	0.000531274531878246	4.02349841806736e-05	1	1	1254
5688	544	4.91254611029778e-05	0.000139744323450317	0.000238716043940311	0.000528025501280998	4.0111971010932e-05	1	1	1255
5688	544	4.91109451251404e-05	0.00013962563177476	0.000238217015924411	0.000524802393538085	3.99992800140593e-05	1	1	1256
5688	544	4.90972846831672e-05	0.000139517048844681	0.000237733202400058	0.000521605013584093	3.98959535084652e-05	1	1	1257
5688	544	4.90844632249459e-05	0.000139417604155907	0.000237263404265628	0.000518433170629965	3.98011147205243e-05	1	1	1258
5688	544	4.90724429271417e-05	0.000139326437468323	0.000236806533781474	0.000515286677308228	3.9713988653977e-05	1	1	1259
5688	544	4.90612059453458e-05	0.00013924276802161	0.000236361621958674	0.00051216534982762	3.96338672502526e-05	1	1	1260
5688	544	4.9050720490662e-05	0.000139165901828371	0.000235927790068212	0.000509069007355229	3.95601225628349e-05	1	1	1261
5688	544	4.90409683748018e-05	0.000139095209046352	0.000235504252233279	0.000505997472090007	3.949218177137e-05	1	1	1262
5688	544	4.9031922292104e-05	0.000139030128269962	0.000235090295524626	0.000502950568812748	3.94295351996314e-05	1	1	1263
5688	544	4.90235642770958e-05	0.000138970149938726	0.000234685280060481	0.000499928124910137	3.93717183986353e-05	1	1	1264
7086	632	4.90158704549398e-05	0.000122522126937841	0.000221269214006987	0.000496746530957483	4.39827739888552e-05	2	1	1265
7086	632	3.84005843553697e-05	0.000119960550474051	0.000207753971552499	0.000493563880284695	4.0154369774921e-05	1	1	1266
7086	632	3.83865889010836e-05	0.000118942243604449	0.000206145003191264	0.000490408641575313	3.92588268338341e-05	1	1	1267
7086	632	3.83751204976607e-05	0.00011803915246976	0.000204687242594736	0.000487280250602344	3.84532511067754e-05	1	1	1268
7086	632	3.83659617843483e-05	0.000117237918950246	0.000203362859728426	0.000484178203151164	3.77286342269405e-05	1	1	1269
7086	632	3.83587842399665e-05	0.000116525649955115	0.000202155005987541	0.000481102036558483	3.7076037298798e-05	1	1	1270
7086	632	3.83534305006464e-05	0.000115892002280337	0.000201050080818008	0.00047805133239853	3.64880827686697e-05	1	1	1271
7086	632	3.83496719709439e-05	0.000115327348682955	0.000200035565802587	0.000475025703638266	3.59577589437566e-05	1	1	1272
7086	632	3.83473911692e-05	0.000114823691537144	0.000199101056422639	0.00047202479622608	3.54790736316715e-05	1	1	1273
7086	632	3.8346424190329e-05	0.000114373770893585	0.00019823715126826	0.000469048280089195	3.50464946240776e-05	1	1	1274
7086	632	3.83466806583502e-05	0.000113971402481549	0.000197435867179237	0.00046609584999604	3.46551884221041e-05	1	1	1275
7086	632	3.8348039518932e-05	0.00011361106540127	0.000196690079789884	0.000463167219205366	3.43007771955049e-05	1	1	1276
7086	632	3.83504292379371e-05	0.000113287972393733	0.000195993644498948	0.000460262119865566	3.39793837628428e-05	1	1	1277
7086	632	3.83537578813535e-05	0.000112997894761829	0.000195341120909398	0.000457380298507189	3.36875394030922e-05	1	1	1278
7086	632	3.8357967363465e-05	0.000112737119889323	0.000194727763729782	0.00045452151615909	3.34221473504601e-05	1	1	1279
7086	632	3.83629860295591e-05	0.000112502388600449	0.000194149390703994	0.0004516855451305	3.31804579826334e-05	1	1	1280
7086	632	3.83687656536412e-05	0.000112290814870514	0.000193602324251898	0.000448872168963238	3.29600054359842e-05	1	1	1281
7086	632	3.83752490443184e-05	0.000112099872934342	0.00019308333017898	0.000446081180121136	3.2758609647745e-05	1	1	1282
7086	632	3.83823954485468e-05	0.000111927313141797	0.000192589547878876	0.000443312379855255	3.25743109063342e-05	1	1	1283
7086	632	3.83901582329366e-05	0.00011177116841987	0.000192118462750436	0.000440565576535217	3.24053801334533e-05	1	1	1284
7086	632	3.83985024368696e-05	0.000111629679847988	0.000191667841111416	0.000437840585475236	3.2250261267337e-05	1	1	1285
7086	632	3.84073893437566e-05	0.000111501308514565	0.000191235717978313	0.000435137227722199	3.21075819738023e-05	1	1	1286
7086	632	3.8416788596311e-05	0.000111384674719703	0.000190820342222961	0.000432455329871425	3.19761066467838e-05	1	1	1287
7086	632	3.84266675409152e-05	0.000111278569405998	0.000190420170933333	0.000429794723181038	3.18547448459953e-05	1	1	1288
7086	632	3.84369995829085e-05	0.000111181906648672	0.000190033825604034	0.000427155243394041	3.17425145581702e-05	1	1	1289
7086	632	3.84477567938753e-05	0.000111093732695047	0.000189660089000711	0.00042453673008708	3.16385479020627e-05	1	1	1290
7086	632	3.84589156925369e-05	0.000111013189823414	0.000189297871263437	0.000421939026507259	3.15420631360285e-05	1	1	1291
7086	632	3.84704521237455e-05	0.000110939522718926	0.000188946207579293	0.000419361979090219	3.14523680061816e-05	1	1	1292
7086	632	3.84823452435989e-05	0.000110872051437298	0.000188604232432414	0.000416805437315201	3.13688387582647e-05	1	1	1293
7086	632	3.84945739494277e-05	0.000110810175502161	0.000188271177436721	0.000414269253346087	3.12909217346312e-05	1	1	1294
7086	632	3.85071196593333e-05	0.000110753353884249	0.000187946352027778	0.000411753281905451	3.12181177830868e-05	1	1	1295
7086	632	3.85199637805242e-05	0.000110701107365013	0.000187629141259452	0.000409257380005272	3.11499826672529e-05	1	1	1296
8957	745	3.85330896564236e-05	0.000101188532019948	0.000181490766928441	0.00040666036347688	3.86262432383705e-05	2	1	1297
8957	745	2.5433322985253e-05	9.06792093030301e-05	0.000156179309758358	0.000404042865471742	2.59851944269987e-05	1	1	1298
8957	745	2.54343250300783e-05	9.02586318796109e-05	0.000155345258134462	0.000401447050647367	2.54519539117652e-05	1	1	1299
8957	745	2.54363600125925e-05	8.98827410294289e-05	0.000154576426670442	0.000398872554689642	2.49713334520175e-05	1	1	1300
8957	745	2.54393908938352e-05	8.95466434672374e-05	0.000153865657957231	0.000396319046238229	2.45379711609509e-05	1	1	1301
8957	745	2.54432914076647e-05	8.92459711267117e-05	0.000153206512252284	0.000393786218550938	2.41476095055659e-05	1	1	1302
8957	745	2.54480245926774e-05	8.89768460819326e-05	0.000152593374322779	0.000391273789822779	2.3795802227767e-05	1	1	1303
8957	745	2.54534941877939e-05	8.87358109129727e-05	0.000152021203645773	0.000388781497237943	2.3478929252767e-05	1	1	1304
8957	745	2.54596649969927e-05	8.85197980507728e-05	0.00015148559705641	0.00038630909695652	2.31933327389795e-05	1	1	1305
8957	745	2.54664625995714e-05	8.83260749716149e-05	0.000150982609924471	0.000383856359851434	2.29359799818948e-05	1	1	1306
8957	745	2.54738544759003e-05	8.81522180158187e-05	0.000150508790619311	0.000381423071318919	2.27038859694075e-05	1	1	1307
8957	745	2.54817823101757e-05	8.79960694220397e-05	0.000150061051775351	0.000379009028210691	2.24945425171804e-05	1	1	1308
8957	745	2.54902166489097e-05	8.78557153540566e-05	0.00014963668735781	0.000376614038564639	2.2305531763756e-05	1	1	1309
8957	745	2.54991111934347e-05	8.77294523599586e-05	0.000149233279605955	0.000374237919388358	2.2134801446176e-05	1	1	1310
8957	745	2.5508439619796e-05	8.76157691773342e-05	0.000148848705725648	0.000371880496366934	2.19804055852031e-05	1	1	1311
8957	745	2.55181647106092e-05	8.75133206424112e-05	0.000148481070379742	0.000369541602255182	2.18406793715784e-05	1	1	1312
8957	745	2.55282631493559e-05	8.7420912783653e-05	0.000148128706464417	0.000367221076594214	2.17140646627872e-05	1	1	1313
8957	745	2.5538704654043e-05	8.73374825819798e-05	0.000147790125951834	0.000364918764540369	2.15992199297591e-05	1	1	1314
8957	745	2.55494686840906e-05	8.72620858579966e-05	0.000147464017533122	0.000362634516606508	2.14949023878063e-05	1	1	1315
8957	745	2.55605303156621e-05	8.71938815973957e-05	0.000147149210682779	0.000360368187805469	2.14000363103376e-05	1	1	1316
8957	745	2.55718715108653e-05	8.71321221735443e-05	0.000146844671853174	0.000358119637422596	2.1313633062489e-05	1	1	1317
8957	745	2.55834715456617e-05	8.70761412242847e-05	0.000146549478107059	0.000355888728386367	2.12348329608491e-05	1	1	1318
8957	745	2.55953145921272e-05	8.70253457890766e-05	0.000146262812802831	0.000353675327073392	2.11628507464193e-05	1	1	1319
8957	745	2.56073832422402e-05	8.69792069399261e-05	0.000145983946194501	0.000351479302843772	2.10970007823087e-05	1	1	1320
8957	745	2.5619663599768e-05	8.69372534859469e-05	0.000145712231157292	0.000349300527876714	2.10366596755047e-05	1	1	1321
8957	745	2.56321409066177e-05	8.68990647249575e-05	0.000145447088861759	0.000347138876825767	2.09812810840106e-05	1	1	1322
8957	745	2.56448029564587e-05	8.68642654191115e-05	0.000145188004825806	0.000344994226681828	2.09303699360245e-05	1	1	1323
8957	745	2.56576371194003e-05	8.68325201810947e-05	0.000144934518269027	0.00034286645651599	2.08834908378026e-05	1	1	1324
8957	745	2.5670632641329e-05	8.6803529474045e-05	0.000144686218632712	0.000340755447366377	2.08402501777034e-05	1	1	1325
8957	745	2.56837786273264e-05	8.67770252587352e-05	0.000144442737646012	0.000338661082045016	2.0800300649958e-05	1	1	1326
8957	745	2.56970655794593e-05	8.67527678095133e-05	0.000144203746324476	0.000336583245044891	2.0763328740067e-05	1	1	1327
8957	745	2.57104840313375e-05	8.67305423378849e-05	0.000143968949037093	0.000334521822394022	2.07290569383589e-05	1	1	1328
8957	745	2.57240255563865e-05	8.67101564580847e-05	0.000143738080947848	0.000332476701579299	2.06972349253176e-05	1	1	1329
8957	745	2.57376818647846e-05	8.66914375617509e-05	0.000143510903579682	0.000330447771435327	2.06676404438461e-05	1	1	1330
8957	745	2.57514454660241e-05	8.66742308044044e-05	0.00014328720267601	0.000328434922082098	2.06400730388014e-05	1	1	1331
11187	871	2.57653090457002e-05	7.91563999582582e-05	0.00013797350557412	0.00032633661057793	2.79085518861102e-05	2	1	1332
11187	871	1.85816296981214e-05	7.20687217017305e-05	0.000122651547833935	0.000324235930468103	2.03497006292144e-05	1	1	1333
11187	871	1.85759496194907e-05	7.17171259350655e-05	0.000121985424163604	0.000322152365781996	1.99532654073801e-05	1	1	1334
11187	871	1.8570924051464e-05	7.14026570728159e-05	0.000121369393436517	0.000320085664030739	1.95949146454282e-05	1	1	1335
11187	871	1.85666579084237e-05	7.11213703679983e-05	0.000120798276443454	0.000318035594722657	1.92709929710058e-05	1	1	1336
11187	871	1.85629842378981e-05	7.08696704997436e-05	0.000120267147392958	0.000316001940716728	1.89784434429434e-05	1	1	1337
11187	871	1.85599642363252e-05	7.06443909181402e-05	0.000119771879702826	0.00031398450159568	1.87141464149085e-05	1	1	1338
11187	871	1.85574804622607e-05	7.04426613087198e-05	0.000119308594181436	0.000311983087595634	1.84755146218189e-05	1	1	1339
11187	871	1.85555663647668e-05	7.02619517121875e-05	0.000118874009810221	0.000309997521750428	1.82599294417461e-05	1	1	1340
11187	871	1.85541379282563e-05	7.0099977495719e-05	0.000118465071068339	0.0003080276356143	1.80652208491996e-05	1	1	1341
11187	871	1.85532111309281e-05	6.9954724051885e-05	0.000118079173904663	0.000306073270601489	1.78892201772087e-05	1	1	1342
11187	871	1.85527247273777e-05	6.9824377038268e-05	0.000117713911503613	0.000304134274961306	1.77301247926624e-05	1	1	1343
11187	871	1.85526838549027e-05	6.97073358686572e-05	0.000117367219660613	0.000302210504595678	1.75861581892818e-05	1	1	1344
11187	871	1.85530428981053e-05	6.96021619225059e-05	0.000117037202084109	0.00030030182091185	1.74558364527746e-05	1	1	1345
11187	871	1.85538004070526e-05	6.95075853620812e-05	0.000116722223518235	0.000298408091304768	1.73377170143053e-05	1	1	1346
11187	871	1.85549216158001e-05	6.94224665227505e-05	0.000116420789040337	0.000296529187626484	1.72305880152215e-05	1	1	1347
11187	871	1.85564012147264e-05	6.93457987110726e-05	0.000116131603242938	0.000294664986456355	1.71332860711243e-05	1	1	1348
11187	871	1.85582120553615e-05	6.92766793999489e-05	0.000115853486455041	0.000292815368005432	1.7044828039819e-05	1	1	1349
11187	871	1.85603466917191e-05	6.92143106498833e-05	0.000115585411934402	0.000290980216254526	1.69642805755317e-05	1	1	1350
11187	871	1.85627834074329e-05	6.91579776165316e-05	0.000115326447477765	0.000289159418166217	1.68908502800666e-05	1	1	1351
11187	871	1.85655137136574e-05	6.91070476339453e-05	0.000115075778421671	0.000287352863742697	1.68237911865441e-05	1	1	1352
11187	871	1.85685198179327e-05	6.90609541837237e-05	0.000114832666765604	0.000285560445456218	1.67624655720279e-05	1	1	1353
11187	871	1.85717928561567e-05	6.90191952852082e-05	0.00011459646509591	0.000283782058259835	1.67062787461591e-05	1	1	1354
11187	871	1.85753179405378e-05	6.8981321540136e-05	0.000114366587852575	0.000282017599173521	1.66547195585444e-05	1	1	1355
11187	871	1.85790862381638e-05	6.8946934237196e-05	0.000114142519472417	0.000280266967268664	1.66073146184572e-05	1	1	1356
11187	871	1.8583085038557e-05	6.891567642709e-05	0.000113923794096045	0.000278530063365549	1.65636549531642e-05	1	1	1357
11187	871	1.8587305779135e-05	6.8887230989686e-05	0.000113710000113596	0.000276806790004632	1.65233639429284e-05	1	1	1358
11187	871	1.85917374379041e-05	6.88613139602512e-05	0.000113500765758132	0.000275097051223977	1.64861146461662e-05	1	1	1359
11187	871	1.85963718410053e-05	6.88376726974746e-05	0.000113295761404782	0.000273400752525059	1.64516073624061e-05	1	1	1360
11187	871	1.86011992880707e-05	6.88160808813792e-05	0.000113094689313294	0.000271717800707973	1.64195807383654e-05	1	1	1361
11187	871	1.86062120670893e-05	6.87963368582596e-05	0.000112897284591296	0.00027004810383632	1.63897960578596e-05	1	1	1362
11187	871	1.86114015420182e-05	6.87782598739021e-05	0.000112703307826836	0.000268391571114133	1.636204425696e-05	1	1	1363
11187	871	1.86167604811397e-05	6.87616886266233e-05	0.000112512545284746	0.000266748112852409	1.63361348984998e-05	1	1	1364
14025	1039	1.8622281120144e-05	5.79716205921107e-05	0.000102767480857248	0.000265038969228217	1.71439991775024e-05	2	1	1365
14025	1039	1.41865455187809e-05	5.57486376404996e-05	9.56624579225176e-05	0.000263330783159122	1.38243020861523e-05	1	1	1366
14025	1039	1.41911408330354e-05	5.56024845406217e-05	9.53050538010177e-05	0.000261636020431933	1.36308172452988e-05	1	1	1367
14025	1039	1.41961196244568e-05	5.54713803869063e-05	9.49690523300129e-05	0.000259954533787377	1.34557545690839e-05	1	1	1368
14025	1039	1.42014888567134e-05	5.53537529655281e-05	9.46522533355981e-05	0.000258286185395398	1.32973999580245e-05	1	1	1369
14025	1039	1.42071781021037e-05	5.52480940653276e-05	9.43525364078231e-05	0.000256630843813869	1.31540099603896e-05	1	1	1370
14025	1039	1.42131866753427e-05	5.51531501795929e-05	9.40681798051071e-05	0.000254988384761525	1.30241435179757e-05	1	1	1371
14025	1039	1.42194634375375e-05	5.50677370154067e-05	9.37975443985379e-05	0.000253358688989493	1.2906392754969e-05	1	1	1372
14025	1039	1.42260035144998e-05	5.49908573612443e-05	9.35392769129149e-05	0.00025174164275552	1.27995641992919e-05	1	1	1373
14025	1039	1.42327691601651e-05	5.49215797785523e-05	9.32921029688577e-05	0.000250137136323117	1.27025241331555e-05	1	1	1374
14025	1039	1.42397534486573e-05	5.48591118922007e-05	9.30549565345034e-05	0.000248545064239957	1.26142953179428e-05	1	1	1375
14025	1039	1.42469280307735e-05	5.48027199861533e-05	9.28268427432658e-05	0.000246965324273537	1.25339675371853e-05	1	1	1376
14025	1039	1.42542851696442e-05	5.47517746949115e-05	9.26069203493907e-05	0.000245397817564469	1.24607473990081e-05	1	1	1377
14025	1039	1.42618032065644e-05	5.47056970953267e-05	9.23944099680804e-05	0.000243842447868024	1.23939060609807e-05	1	1	1378
14025	1039	1.42694743130758e-05	5.46639871709805e-05	9.21886465001619e-05	0.000242299121629407	1.23328033835403e-05	1	1	1379
14025	1039	1.42772816366364e-05	5.46261873046804e-05	9.19890172862985e-05	0.000240767747440468	1.22768569374359e-05	1	1	1380
14025	1039	1.42852176607746e-05	5.45918999335304e-05	9.17949953532236e-05	0.000239248236067818	1.22255524556967e-05	1	1	1381
14025	1039	1.42932690446605e-05	5.45607626016337e-05	9.1606097425738e-05	0.000237740500061711	1.21784251083619e-05	1	1	1382
14025	1039	1.4301428771282e-05	5.45324588148701e-05	9.14219048878671e-05	0.000236244453756708	1.21350628780738e-05	1	1	1383
14025	1039	1.43096861037335e-05	5.45067008562848e-05	9.12420351232561e-05	0.000234760012988417	1.20950949739082e-05	1	1	1384
14025	1039	1.43180345984063e-05	5.44832363578032e-05	9.10661545842794e-05	0.000233287095079224	1.20581917618066e-05	1	1	1385
14025	1039	1.43264654770531e-05	5.44618363782216e-05	9.08939591490661e-05	0.000231825618631958	1.20240573886755e-05	1	1	1386
14025	1039	1.4334972904425e-05	5.44422992885874e-05	9.07251821532922e-05	0.000230375503508337	1.19924282042223e-05	1	1	1387
14025	1039	1.43435495781616e-05	5.44244424376055e-05	9.05595808088864e-05	0.000228936670677573	1.19630679135792e-05	1	1	1388
14025	1039	1.43521902402247e-05	5.44081043695201e-05	9.03969410856457e-05	0.000227509042192157	1.19357654968989e-05	1	1	1389
14025	1039	1.43608887493366e-05	5.4393138953456e-05	9.02370682719185e-05	0.000226092541075973	1.19103319116915e-05	1	1	1390
14025	1039	1.43696403813673e-05	5.43794165747536e-05	9.0079789828269e-05	0.000224687091300036	1.18865980028892e-05	1	1	1391
14025	1039	1.43784399025835e-05	5.43668199708913e-05	8.99249488050451e-05	0.000223292617699147	1.18644121854952e-05	1	1	1392
14025	1039	1.43872830801088e-05	5.43552447999689e-05	8.97724054395948e-05	0.000221909045948901	1.18436385535928e-05	1	1	1393
14025	1039	1.43961653908282e-05	5.43445966640136e-05	8.96220325108475e-05	0.000220536302503113	1.18241552029826e-05	1	1	1394
14025	1039	1.44050830642059e-05	5.43347913154359e-05	8.94737162237803e-05	0.000219174314572729	1.18058526227292e-05	1	1	1395
14025	1039	1.44140321510006e-05	5.4325752509273e-05	8.93273528402269e-05	0.000217823010078355	1.1788632441072e-05	1	1	1396
14025	1039	1.44230092681645e-05	5.43174120049554e-05	8.91828491482383e-05	0.000216482317631429	1.17724061029267e-05	1	1	1397
14025	1039	1.44320109656751e-05	5.43097080048026e-05	8.90401200443061e-05	0.000215152166497695	1.17570939121687e-05	1	1	1398
17281	1213	1.44410341971059e-05	4.63422636628925e-05	8.18032974545749e-05	0.000213768921063784	1.27488313746914e-05	2	1	1399
17281	1213	1.17756325891788e-05	4.47598966583203e-05	7.72550918994861e-05	0.000212393004870924	1.05599592339565e-05	1	1	1400
17281	1213	1.17797034663235e-05	4.46409881868713e-05	7.69685285777573e-05	0.000211027881813082	1.04033020659161e-05	1	1	1401
17281	1213	1.17838973746526e-05	4.45348357497224e-05	7.66993111551109e-05	0.000209673438417799	1.02624963089493e-05	1	1	1402
17281	1213	1.1788251953129e-05	4.4440130237665e-05	7.6445704900321e-05	0.000208329566388805	1.01359963441054e-05	1	1	1403
17281	1213	1.17927099835453e-05	4.43555308453505e-05	7.62059189206894e-05	0.000206996163391717	1.00224087345098e-05	1	1	1404
17281	1213	1.1797294453616e-05	4.42799892666547e-05	7.59785901054984e-05	0.000205673131206729	9.92043640124654e-06	1	1	1405
17281	1213	1.18019652381934e-05	4.42124542877544e-05	7.57623356826749e-05	0.000204360376222822	9.82892175103909e-06	1	1	1406
17281	1213	1.1806735932838e-05	4.4152089405236e-05	7.55560790401038e-05	0.000203057808135146	9.74679082965695e-06	1	1	1407
17281	1213	1.18115781471503e-05	4.40980703289549e-05	7.53587465142713e-05	0.000201765340243714	9.67309042316806e-06	1	1	1408
17281	1213	1.18164994706053e-05	4.40497311686321e-05	7.51694860586538e-05	0.000200482888528395	9.60694091074034e-06	1	1	1409
17281	1213	1.18214796158605e-05	4.40064253157618e-05	7.49874610092439e-05	0.000199210371820538	9.54756387980236e-06	1	1	1410
17281	1213	1.18265224017068e-05	4.39676235314398e-05	7.48119964083587e-05	0.000197947711142481	9.49424510845056e-06	1	1	1411
17281	1213	1.18316131493605e-05	4.39328182514719e-05	7.46424384132239e-05	0.000196694829798661	9.44635352731843e-06	1	1	1412
17281	1213	1.18367533560278e-05	4.390158924198e-05	7.44782519558368e-05	0.000195451652901366	9.40331317216512e-06	1	1	1413
17281	1213	1.18419322642209e-05	4.38735377181083e-05	7.43189247450625e-05	0.000194218107412211	9.36461547885096e-06	1	1	1414
17281	1213	1.18471499830547e-05	4.38483301453646e-05	7.4164032240634e-05	0.000192994121799813	9.32979842224693e-06	1	1	1415
17281	1213	1.18523984921462e-05	4.38256528492846e-05	7.40131719957703e-05	0.000191779626051456	9.29845408935061e-06	1	1	1416
17281	1213	1.18576771203981e-05	4.38052411161002e-05	7.38660067926303e-05	0.000190574551424622	9.27021330648251e-06	1	1	1417
17281	1213	1.18629798088623e-05	4.37868478877508e-05	7.37222196284386e-05	0.000189378830441701	9.24475004790638e-06	1	1	1418
17281	1213	1.18683054397313e-05	4.37702630037387e-05	7.35815422059706e-05	0.0001881923967085	9.22177014660115e-06	1	1	1419
17281	1213	1.18736493814391e-05	4.37552915841892e-05	7.34437241127328e-05	0.000187015184900039	9.20101367514857e-06	1	1	1420
17281	1213	1.1879010303371e-05	4.37417666789944e-05	7.3308551471001e-05	0.000185847130626999	9.1822466553749e-06	1	1	1421
17281	1213	1.18843846048886e-05	4.3729534312937e-05	7.31758258320278e-05	0.000184688170417622	9.16526218162646e-06	1	1	1422
17281	1213	1.18897709093692e-05	4.37184617452626e-05	7.30453763137278e-05	0.000183538241618705	9.14987432793268e-06	1	1	1423
17281	1213	1.18951663463255e-05	4.37084271054488e-05	7.29170450683176e-05	0.000182397282376227	9.13591852605633e-06	1	1	1424
17281	1213	1.19005695734997e-05	4.36993247371576e-05	7.27906951800846e-05	0.000181265231561592	9.12324707221896e-06	1	1	1425
17281	1213	1.19059782800606e-05	4.36910579970047e-05	7.26662006174971e-05	0.000180142028752719	9.11172908469929e-06	1	1	1426
17281	1213	1.19113912027109e-05	4.36835426760406e-05	7.25434513136306e-05	0.000179027614178378	9.10124718001493e-06	1	1	1427
17281	1213	1.19168064466318e-05	4.36767019822145e-05	7.24223461972692e-05	0.000177921928700654	9.09169722063551e-06	1	1	1428
17281	1213	1.19222228423824e-05	4.36704687001191e-05	7.2302796436356e-05	0.00017682491377271	9.0829858375163e-06	1	1	1429
21510	1392	1.19276388117378e-05	3.63087261928512e-05	6.55090313253792e-05	0.000175684752070511	9.73122668321267e-06	2	1	1430
21510	1392	9.45795980911524e-06	3.52042101953089e-05	6.17185044362189e-05	0.000174545942515185	7.88393921984213e-06	1	1	1431
21510	1392	9.46178926328451e-06	3.51274574315588e-05	6.15080382560686e-05	0.000173415957020939	7.76798994180975e-06	1	1	1432
21510	1392	9.46578035473255e-06	3.50588401510599e-05	6.13090468996171e-05	0.000172294707732454	7.66370202689158e-06	1	1	1433
21510	1392	9.46992454352161e-06	3.49974546776639e-05	6.11203165982328e-05	0.000171182110971138	7.56988563638397e-06	1	1	1434
21510	1392	9.47420572111674e-06	3.49424933626421e-05	6.09407612587322e-05	0.000170078086882957	7.48549585360093e-06	1	1	1435
21510	1392	9.47861602482162e-06	3.4893246977219e-05	6.07694346716137e-05	0.000168982558892198	7.40955445918792e-06	1	1	1436
21510	1392	9.48314268933549e-06	3.48490817113533e-05	6.06054898717786e-05	0.000167895453426036	7.34119914861577e-06	1	1	1437
21510	1392	9.48777856030218e-06	3.48094405512819e-05	6.04481870058891e-05	0.000166816699509936	7.27963253210339e-06	1	1	1438
21510	1392	9.49251330484606e-06	3.47738258219246e-05	6.02968639356137e-05	0.000165746228551062	7.22415037717512e-06	1	1	1439
21510	1392	9.49734045006303e-06	3.47417996806573e-05	6.01509408733188e-05	0.000164683974036337	7.17410767019511e-06	1	1	1440
21510	1392	9.50225150898344e-06	3.47129710079902e-05	6.00098990760333e-05	0.000163629871361848	7.12893423549162e-06	1	1	1441
21510	1392	9.50724064649504e-06	3.46869952710383e-05	5.98732832255928e-05	0.000162583857606518	7.08811168825711e-06	1	1	1442
21510	1392	9.51230078047979e-06	3.46635647432352e-05	5.97406860011278e-05	0.000161545871397548	7.05118158782085e-06	1	1	1443
21510	1392	9.51742666033644e-06	3.46424079729639e-05	5.96117490111123e-05	0.000160515852739904	7.01772948408801e-06	1	1	1444
21510	1392	9.52261230208019e-06	3.46232825118709e-05	5.94861516292797e-05	0.000159493742910285	6.98738874419935e-06	1	1	1445
21510	1392	9.52785301419185e-06	3.46059741715699e-05	5.93636110563996e-05	0.000158479484328087	6.95982931928021e-06	1	1	1446
21510	1392	9.5331436565837e-06	3.45902916247759e-05	5.92438741685613e-05	0.000157473020471708	6.93475914566971e-06	1	1	1447
21510	1392	9.53848003327809e-06	3.45760655825076e-05	5.9126717161481e-05	0.000156474295780456	6.91191612161728e-06	1	1	1448
21510	1392	9.54385771615944e-06	3.45631447847144e-05	5.90119395924151e-05	0.00015548325558853	6.89106820607798e-06	1	1	1449
21510	1392	9.54927294027302e-06	3.45513951751941e-05	5.88993637468674e-05	0.000154499846049974	6.87200761331526e-06	1	1	1450
21510	1392	9.55472185865552e-06	3.45406969255512e-05	5.87888303268744e-05	0.000153524014086446	6.85455027969682e-06	1	1	1451
21510	1392	9.56020110199556e-06	3.45309436625483e-05	5.86801977026915e-05	0.000152555707329606	6.83853161501282e-06	1	1	1452
21510	1392	9.5657072908374e-06	3.45220402442412e-05	5.8573338749286e-05	0.000151594874079698	6.8238056989884e-06	1	1	1453
21510	1392	9.57123741836393e-06	3.4513902070216e-05	5.84681401313646e-05	0.000150641463260979	6.81024215407705e-06	1	1	1454
21510	1392	9.57678849039284e-06	3.45064534161595e-05	5.83644999317803e-05	0.000149695424388752	6.7977252747706e-06	1	1	1455
21510	1392	9.582357832353e-06	3.44996268337792e-05	5.82623270470153e-05	0.000148756707534723	6.78615170527295e-06	1	1	1456
21510	1392	9.58794280532813e-06	3.44933618964414e-05	5.81615393838406e-05	0.00014782526330065	6.77542961238698e-06	1	1	1457
21510	1392	9.59354098980588e-06	3.44876046857469e-05	5.80620632913507e-05	0.000146901042791111	6.7654769442313e-06	1	1	1458
21510	1392	9.59915004247941e-06	3.448230684829e-05	5.79638322712419e-05	0.000145983997592387	6.7562206954623e-06	1	1	1459
21510	1392	9.60476780600136e-06	3.4477425160909e-05	5.78667864704155e-05	0.000145074079750953	6.74759559720096e-06	1	1	1460
21510	1392	9.61039219512933e-06	3.44729208151447e-05	5.77708716955809e-05	0.000144171241756288	6.73954348232007e-06	1	1	1461
21510	1392	9.61602126583929e-06	3.44687590569984e-05	5.76760389822997e-05	0.000143275436523788	6.73201229775111e-06	1	1	1462
26830	1640	9.62165315850228e-06	2.98929673487753e-05	5.36841730116844e-05	0.000142346910824624	8.75012438565665e-06	2	1	1463
26830	1640	7.07321586541133e-06	2.79906497368384e-05	4.88931164297034e-05	0.000141422230693521	5.93301928439796e-06	1	1	1464
26830	1640	7.07974721808745e-06	2.79399292650085e-05	4.87378355221652e-05	0.000140504688093391	5.84299486018292e-06	1	1	1465
26830	1640	7.08629264647632e-06	2.78945347531474e-05	4.85904547236738e-05	0.000139594212766949	5.76171123049501e-06	1	1	1466
26830	1640	7.09284812633699e-06	2.78538785999024e-05	4.84501376736542e-05	0.000138690737826381	5.68829341018714e-06	1	1	1467
26830	1640	7.09940616012125e-06	2.7817432540049e-05	4.83161347956409e-05	0.000137794199421195	5.6219446616013e-06	1	1	1468
26830	1640	7.10596317071551e-06	2.77847345449396e-05	4.81877934804855e-05	0.000136904536332507	5.56194314994702e-06	1	1	1469
26830	1640	7.11251339796376e-06	2.77553700784847e-05	4.80645298724683e-05	0.000136021689716955	5.50763577715344e-06	1	1	1470
26830	1640	7.11905376557756e-06	2.77289759077857e-05	4.79458344597442e-05	0.000135145602803795	5.4584333716206e-06	1	1	1471
26830	1640	7.12557980915039e-06	2.77052266274732e-05	4.78312519702049e-05	0.000134276220697271	5.41380561205903e-06	1	1	1472
26830	1640	7.13208892579453e-06	2.76838365620661e-05	4.77203841892374e-05	0.000133413490149936	5.37327582792326e-06	1	1	1473
26830	1640	7.13857765656236e-06	2.76645500584343e-05	4.76128755875638e-05	0.000132557359410135	5.33641669047635e-06	1	1	1474
26830	1640	7.14504382315507e-06	2.76471422466767e-05	4.75084144511088e-05	0.000131707778051765	5.30284523636632e-06	1	1	1475
26830	1640	7.15148474112776e-06	2.76314120220482e-05	4.74067225934507e-05	0.000130864696856478	5.27221917841096e-06	1	1	1476
26830	1640	7.15789862369996e-06	2.76171821547118e-05	4.73075555306296e-05	0.000130028067685482	5.24423245229358e-06	1	1	1477
26830	1640	7.16428338422949e-06	2.76042941968859e-05	4.72106950631006e-05	0.00012919784338859	5.21861208592246e-06	1	1	1478
26830	1640	7.17063756684703e-06	2.75926082398865e-05	4.7115948949473e-05	0.000128373977707179	5.19511438002191e-06	1	1	1479
26830	1640	7.17695955696046e-06	2.75819992051032e-05	4.70231455512769e-05	0.000127556425203852	5.17352227432897e-06	1	1	1480
26830	1640	7.18324820271041e-06	2.75723564329042e-05	4.69321332755777e-05	0.00012674514118889	5.15364217403538e-06	1	1	1481
26830	1640	7.18950226787854e-06	2.7563580969456e-05	4.68427766637142e-05	0.000125940081665575	5.13530176065451e-06	1	1	1482
26830	1640	7.1957208280674e-06	2.75555850966378e-05	4.67549557366457e-05	0.000125141203274139	5.11834740844425e-06	1	1	1483
26830	1640	7.2019029607371e-06	2.7548290337068e-05	4.66685631953646e-05	0.000124348463249334	5.1026423887811e-06	1	1	1484
26830	1640	7.20804796051026e-06	2.75416269866923e-05	4.6583503729025e-05	0.000123561819377494	5.08806479185188e-06	1	1	1485
26830	1640	7.21415512775654e-06	2.7535532638356e-05	4.64996919514657e-05	0.000122781229963308	5.07450606909897e-06	1	1	1486
26830	1640	7.22022394199161e-06	2.75299517549481e-05	4.64170518146318e-05	0.000122006653796862	5.06186939077506e-06	1	1	1487
26830	1640	7.22625389745575e-06	2.75248345652953e-05	4.63355150545755e-05	0.000121238050127497	5.05006845868538e-06	1	1	1488
26830	1640	7.23224461930441e-06	2.75201366875179e-05	4.62550206785787e-05	0.000120475378638306	5.03902622157105e-06	1	1	1489
26830	1640	7.2381957636596e-06	2.75158183070201e-05	4.61755138262248e-05	0.000119718599425482	5.02867392285545e-06	1	1	1490
26830	1640	7.24410707533636e-06	2.75118438451613e-05	4.60969453040669e-05	0.00011896767297843	5.01895008999416e-06	1	1	1491
26830	1640	7.24997832965288e-06	2.75081813462691e-05	4.60192707498025e-05	0.000118222560163321	5.00979978039873e-06	1	1	1492
26830	1640	7.25580938513524e-06	2.75048021961043e-05	4.59424502575176e-05	0.000117483222207401	5.00117379188347e-06	1	1	1493
26830	1640	7.26160012297894e-06	2.75016806540593e-05	4.58664477241154e-05	0.000116749620685901	4.99302806176467e-06	1	1	1494
33369	1927	7.26735046998167e-06	2.4725586648657e-05	4.36318557416742e-05	0.000115988635084234	7.51017822766963e-06	2	1	1495
33369	1927	4.67325263530665e-06	2.25399117383916e-05	3.85532185836531e-05	0.000115231924788783	4.61640094113646e-06	1	1	1496
33369	1927	4.671832608184e-06	2.24708555290014e-05	3.83855727518051e-05	0.000114481121756019	4.50034210030169e-06	1	1	1497
33369	1927	4.67059838289028e-06	2.24094245999648e-05	3.82286332934126e-05	0.000113736157662831	4.39533375325603e-06	1	1	1498
33369	1927	4.66953880984536e-06	2.23547417854263e-05	3.80812093952321e-05	0.000112996968365423	4.30037264967818e-06	1	1	1499
33369	1927	4.6686439101608e-06	2.23060340643133e-05	3.79422545692857e-05	0.000112263493343952	4.21454124391759e-06	1	1	1500
33369	1927	4.6679045877669e-06	2.22626181765702e-05	3.78108466550104e-05	0.00011153567530465	4.13698457415658e-06	1	1	1501
33369	1927	4.6673125459533e-06	2.22238910893808e-05	3.76861736883497e-05	0.000110813459765902	4.06692157360803e-06	1	1	1502
33369	1927	4.6668601604243e-06	2.21893201756355e-05	3.75675200882441e-05	0.00011009679475561	4.00363044379299e-06	1	1	1503
33369	1927	4.66654034104914e-06	2.21584348290073e-05	3.74542548149022e-05	0.000109385630501127	3.94645367076417e-06	1	1	1504
33369	1927	4.66634652944806e-06	2.21308194839292e-05	3.73458215189889e-05	0.000108679919198184	3.89478814570877e-06	1	1	1505
33369	1927	4.66627255930072e-06	2.21061066372808e-05	3.72417289455686e-05	0.00010797961477762	3.84808648356528e-06	1	1	1506
33369	1927	4.66631267505404e-06	2.20839717211202e-05	3.71415436745315e-05	0.00010728467272852	3.80584984877311e-06	1	1	1507
33369	1927	4.66646142706437e-06	2.20641274795257e-05	3.70448825282154e-05	0.000106595049922023	3.76762721175056e-06	1	1	1508
33369	1927	4.666713694995e-06	2.20463201088162e-05	3.6951407113407e-05	0.000105910704475576	3.73300981314525e-06	1	1	1509
33369	1927	4.66706460872069e-06	2.20303248088668e-05	3.68608178856855e-05	0.000105231595619545	3.70162935590026e-06	1	1	1510
33369	1927	4.66750956821483e-06	2.20159428319994e-05	3.67728499918137e-05	0.000104557683592716	3.67315357582297e-06	1	1	1511
33369	1927	4.6680441717209e-06	2.20029980051105e-05	3.6687268654852e-05	0.00010388892954091	3.64728400553682e-06	1	1	1512
33369	1927	4.66866426504903e-06	2.19913344446138e-05	3.66038660089386e-05	0.000103225295436488	3.62375234391612e-06	1	1	1513
33369	1927	4.6693658462237e-06	2.19808138587127e-05	3.65224574988533e-05	0.000102566744000892	3.60231816562118e-06	1	1	1514
33369	1927	4.67014512495249e-06	2.19713137651246e-05	3.64428794523107e-05	0.000101913238642514	3.58276594176e-06	1	1	1515
33369	1927	4.67099846944517e-06	2.19627254076486e-05	3.63649863302969e-05	0.000101264743397337	3.56490288784652e-06	1	1	1516
33369	1927	4.67192239606164e-06	2.1954952359895e-05	3.62886487854109e-05	0.000100621222880805	3.5485565241064e-06	1	1	1517
33369	1927	4.67291358781077e-06	2.19479089180083e-05	3.62137516071279e-05	9.99826422420933e-05	3.53357276785556e-06	1	1	1518
33369	1927	4.67396884754518e-06	2.19415190066202e-05	3.61401921742026e-05	9.9348967126767e-05	3.51981394017611e-06	1	1	1519
33369	1927	4.67508513661727e-06	2.19357149391001e-05	3.60678788992733e-05	9.87201636414379e-05	3.5071571393411e-06	1	1	1520
33369	1927	4.67625951970198e-06	2.19304365553185e-05	3.59967300019711e-05	9.80961983245395e-05	3.49549262292163e-06	1	1	1521
33369	1927	4.67748919665731e-06	2.19256302711551e-05	3.59266723203498e-05	9.74770381189258e-05	3.484722449794e-06	1	1	1522
33369	1927	4.67877147136688e-06	2.19212483946576e-05	3.58576403602517e-05	9.6862650348907e-05	3.47475918385498e-06	1	1	1523
33369	1927	4.68010376774467e-06	2.19172483954998e-05	3.57895753751072e-05	9.62530026988666e-05	3.46552477406425e-06	1	1	1524
33369	1927	4.68148359594839e-06	2.19135923672569e-05	3.57224246146978e-05	9.56480631951573e-05	3.4569495216732e-06	1	1	1525
33369	1927	4.68290859282703e-06	2.19102464617822e-05	3.56561406430154e-05	9.50478001892392e-05	3.44897117553206e-06	1	1	1526
33369	1927	4.6843764727945e-06	2.19071804630326e-05	3.55906807256722e-05	9.4452182343283e-05	3.44153410395271e-06	1	1	1527
41278	2322	4.68588503845383e-06	1.88316618970018e-05	3.28064783875201e-05	9.38370828061226e-05	4.62265094597471e-06	2	1	1528
41278	2322	2.92896205066511e-06	1.78593242957786e-05	2.9892489296866e-05	9.32262921119199e-05	2.83687396358232e-06	1	1	1529
41278	2322	2.92809467745054e-06	1.78325737782366e-05	2.97941888257581e-05	9.26201745106033e-05	2.77761817339624e-06	1	1	1530
41278	2322	2.92731107953189e-06	1.7808874914453e-05	2.97003885614984e-05	9.20186877254811e-05	2.72433629758522e-06	1	1	1531
41278	2322	2.92660628569996e-06	1.77878668844252e-05	2.96106018315187e-05	9.14217912278189e-05	2.67646621010329e-06	1	1	1532
41278	2322	2.92597689927645e-06	1.7769235239806e-05	2.95244054749674e-05	9.08294459885788e-05	2.63348383894287e-06	1	1	1533
41278	2322	2.92541879590901e-06	1.77527000972815e-05	2.94414235074464e-05	9.0241614351953e-05	2.59491121328094e-06	1	1	1534
41278	2322	2.92492900505184e-06	1.7738017404689e-05	2.93613284506578e-05	8.96582598518376e-05	2.56030679327736e-06	1	1	1535
41278	2322	2.92450405416551e-06	1.77249701079186e-05	2.92838292955826e-05	8.90793471127744e-05	2.52927003909503e-06	1	1	1536
41278	2322	2.92414129600091e-06	1.77133687701067e-05	2.92086721413326e-05	8.85048417136012e-05	2.50143396452856e-06	1	1	1537
41278	2322	2.9238377688312e-06	1.77030450239684e-05	2.91356313744286e-05	8.79347101096695e-05	2.47646737328535e-06	1	1	1538
41278	2322	2.92359111478887e-06	1.76938517589029e-05	2.90645098022465e-05	8.73689195309844e-05	2.4540689600457e-06	1	1	1539
41278	2322	2.92339875926756e-06	1.76856582917779e-05	2.89951321559931e-05	8.6807437921395e-05	2.4339680493245e-06	1	1	1540
41278	2322	2.92325857501343e-06	1.76783502958638e-05	2.89273449518901e-05	8.62502338619483e-05	2.41591985750491e-06	1	1	1541
41278	2322	2.9231683193461e-06	1.76718262438425e-05	2.88610117327811e-05	8.56972765234637e-05	2.39970533242636e-06	1	1	1542
41278	2322	2.92312605311723e-06	1.76659971943608e-05	2.87960127198319e-05	8.5148535608648e-05	2.38512732955732e-06	1	1	1543
41278	2322	2.92312980490652e-06	1.76607841769933e-05	2.8732241378504e-05	8.46039813148891e-05	2.37200997382594e-06	1	1	1544
41278	2322	2.92317780104987e-06	1.76561179114303e-05	2.86696039479909e-05	8.40635842905133e-05	2.36019557955446e-06	1	1	1545
41278	2322	2.92326826128292e-06	1.7651936884909e-05	2.86080169479798e-05	8.35273156055769e-05	2.34954380668101e-06	1	1	1546
41278	2322	2.92339959677902e-06	1.76481870518682e-05	2.85474067577096e-05	8.29951467185418e-05	2.33992918938566e-06	1	1	1547
41278	2322	2.92357019382671e-06	1.76448204212196e-05	2.84877077089996e-05	8.2467049453273e-05	2.33124024533092e-06	1	1	1548
41278	2322	2.92377856925863e-06	1.7641794762436e-05	2.84288617057188e-05	8.19429959736763e-05	2.32337752169774e-06	1	1	1549
41278	2322	2.92402328256769e-06	1.76390725630739e-05	2.83708168824135e-05	8.14229587654392e-05	2.31625273804783e-06	1	1	1550
41278	2322	2.9243029770942e-06	1.76366207642285e-05	2.83135271970034e-05	8.09069106164755e-05	2.30978724876912e-06	1	1	1551
41278	2322	2.92461631317514e-06	1.76344099882333e-05	2.82569514312076e-05	8.03948246025909e-05	2.30391128102256e-06	1	1	1552
41278	2322	2.92496204903157e-06	1.7632414302846e-05	2.82010528956902e-05	7.9886674072243e-05	2.2985627257741e-06	1	1	1553
41278	2322	2.92533896466267e-06	1.76306106514175e-05	2.81457986622055e-05	7.93824326350402e-05	2.29368648442649e-06	1	1	1554
41278	2322	2.9257458917575e-06	1.76289786487524e-05	2.8091159282846e-05	7.88820741500058e-05	2.28923352292763e-06	1	1	1555
41278	2322	2.9261817251139e-06	1.76275001567036e-05	2.80371082841655e-05	7.83855727161938e-05	2.28516032578409e-06	1	1	1556
41278	2322	2.92664537993224e-06	1.76261591128587e-05	2.79836218720305e-05	7.78929026634744e-05	2.28142816323722e-06	1	1	1557
41278	2322	2.92713581871601e-06	1.76249412145542e-05	2.79306785718604e-05	7.74040385449817e-05	2.27800264058696e-06	1	1	1558
51488	2666	2.92765204713378e-06	1.44824900825526e-05	2.49486039415904e-05	7.68987745545577e-05	2.82463799766018e-06	2	1	1559
51488	2666	2.29956843465103e-06	1.41382215317583e-05	2.38881537340387e-05	7.63964006051982e-05	2.15817650023809e-06	1	1	1560
51488	2666	2.29896781974956e-06	1.41265553936791e-05	2.3821203290788e-05	7.58978162315057e-05	2.13261068750202e-06	1	1	1561
51488	2666	2.29841443603338e-06	1.41161534775021e-05	2.37562529958134e-05	7.54029921384891e-05	2.1096354791411e-06	1	1	1562
51488	2666	2.29790542672561e-06	1.41068727113878e-05	2.36931141017611e-05	7.49118997365059e-05	2.08898832833403e-06	1	1	1563
51488	2666	2.29743888466418e-06	1.40985876924742e-05	2.36316216235616e-05	7.44245110756289e-05	2.07043224468591e-06	1	1	1564
51488	2666	2.29701243514774e-06	1.4091186392621e-05	2.35716279525756e-05	7.39407987855436e-05	2.05375151340087e-06	1	1	1565
51488	2666	2.2966243554956e-06	1.40845705066545e-05	2.35130037389182e-05	7.3460736025063e-05	2.03875202327173e-06	1	1	1566
51488	2666	2.29627265234315e-06	1.40786522548193e-05	2.34556332739258e-05	7.2984296436241e-05	2.02525811913267e-06	1	1	1567
51488	2666	2.29595580717855e-06	1.4073354514546e-05	2.33994149318584e-05	7.25114541054381e-05	2.01311217501642e-06	1	1	1568
51488	2666	2.29567210281985e-06	1.406860844815e-05	2.33442577509979e-05	7.20421835280413e-05	2.00217221772173e-06	1	1	1569
51488	2666	2.29542017624638e-06	1.40643534907425e-05	2.32900816468441e-05	7.15764595782623e-05	1.99231113545118e-06	1	1	1570
51488	2666	2.29519856065103e-06	1.4060535605541e-05	2.32368149275205e-05	7.11142574819733e-05	1.98341486149529e-06	1	1	1571
51488	2666	2.2950060322965e-06	1.40571071815739e-05	2.31843942902048e-05	7.06555527932664e-05	1.97538145140867e-06	1	1	1572
51488	2666	2.29484132039711e-06	1.4054025743704e-05	2.31327630274825e-05	7.02003213732958e-05	1.96811967182918e-06	1	1	1573
51488	2666	2.29470330203002e-06	1.40512538187642e-05	2.30818708998119e-05	6.97485393720803e-05	1.9615480972027e-06	1	1	1574
51488	2666	2.29459086304282e-06	1.40487579766554e-05	2.30316728751574e-05	6.93001832118796e-05	1.95559399925513e-06	1	1	1575
51488	2666	2.294503015513e-06	1.40465086816243e-05	2.29821289542472e-05	6.88552295729817e-05	1.950192527473e-06	1	1	1576
51488	2666	2.29443875200408e-06	1.4044479582076e-05	2.29332031910878e-05	6.84136553806703e-05	1.94528583343643e-06	1	1	1577
51488	2666	2.29439718443776e-06	1.40426473621734e-05	2.28848635740092e-05	6.79754377939724e-05	1.94082235968399e-06	1	1	1578
51488	2666	2.29437741076224e-06	1.40409912163149e-05	2.28370812724358e-05	6.75405541953637e-05	1.93675615377396e-06	1	1	1579
51488	2666	2.2943786264873e-06	1.40394927088456e-05	2.27898305248592e-05	6.71089821817568e-05	1.93304626291053e-06	1	1	1580
51488	2666	2.29440003432685e-06	1.40381353834818e-05	2.2743088085696e-05	6.6680699556394e-05	1.92965620237845e-06	1	1	1581
51488	2666	2.29444088125102e-06	1.40369046357427e-05	2.26968330710067e-05	6.62556843215289e-05	1.92655344828028e-06	1	1	1582
51488	2666	2.29450044711208e-06	1.40357874242874e-05	2.2651046603412e-05	6.58339146719531e-05	1.92370901894726e-06	1	1	1583
51488	2666	2.29457805725985e-06	1.40347721581917e-05	2.26057116631858e-05	6.54153689890438e-05	1.92109707463491e-06	1	1	1584
51488	2666	2.29467305723494e-06	1.40338484806235e-05	2.25608128043579e-05	6.50000258354639e-05	1.91869457622062e-06	1	1	1585
51488	2666	2.29478481991538e-06	1.40330071736935e-05	2.25163360293192e-05	6.45878639503671e-05	1.91648096700513e-06	1	1	1586
51488	2666	2.29491274932354e-06	1.4032239992906e-05	2.24722685947354e-05	6.41788622449774e-05	1.914437907004e-06	1	1	1587
51488	2666	2.29505626819644e-06	1.40315395909893e-05	2.242859889418e-05	6.37729997985849e-05	1.91254901515833e-06	1	1	1588
51488	2666	2.29521482688454e-06	1.40308993917167e-05	2.2385316315995e-05	6.3370255854904e-05	1.91079966230838e-06	1	1	1589
51488	2666	2.29538790696753e-06	1.40303135234536e-05	2.23424111585141e-05	6.29706098187032e-05	1.90917676966099e-06	1	1	1590
63559	3035	2.29557500349721e-06	1.15624408567315e-05	1.99814752058826e-05	6.25586683758571e-05	2.26179813770617e-06	2	1	1591
63559	3035	1.87415281414608e-06	1.13493960807956e-05	1.92821385602769e-05	6.21493361642514e-05	1.860043220585e-06	1	1	1592
63559	3035	1.87369593436809e-06	1.13428213948586e-05	1.9231580520845e-05	6.17430740359918e-05	1.8472899060852e-06	1	1	1593
63559	3035	1.87327640770133e-06	1.13369206118663e-05	1.91821683538312e-05	6.13398597886438e-05	1.83578064020113e-06	1	1	1594
63559	3035	1.87289261878098e-06	1.13316210829551e-05	1.91338091463683e-05	6.09396715851656e-05	1.82538629948394e-06	1	1	1595
63559	3035	1.87254249849106e-06	1.13268570860722e-05	1.90864185220416e-05	6.05424879292337e-05	1.81599089924752e-06	1	1	1596
63559	3035	1.8722245631511e-06	1.1322571264364e-05	1.90399228486651e-05	6.01482876379445e-05	1.80749017696542e-06	1	1	1597
63559	3035	1.871937073662e-06	1.13187118415596e-05	1.89942553910282e-05	5.97570498222863e-05	1.79979074984537e-06	1	1	1598
63559	3035	1.87167866288182e-06	1.13152334961057e-05	1.89493576129614e-05	5.93687538661566e-05	1.79280885225506e-06	1	1	1599
63559	3035	1.87144784004116e-06	1.13120953875796e-05	1.89051765418777e-05	5.89833794109292e-05	1.78646962510565e-06	1	1	1600
63559	3035	1.87124339123996e-06	1.13092616660699e-05	1.8861665528166e-05	5.86009063391258e-05	1.78070602531464e-06	1	1	1601
63559	3035	1.87106400613217e-06	1.13067000719294e-05	1.88187823452449e-05	5.82213147622338e-05	1.77545822637812e-06	1	1	1602
63559	3035	1.8709085739869e-06	1.13043822104977e-05	1.87764896459558e-05	5.78445850079101e-05	1.7706727129355e-06	1	1	1603
63559	3035	1.87077596667167e-06	1.13022825570439e-05	1.87347536536284e-05	5.74706976102838e-05	1.76630176955809e-06	1	1	1604
63559	3035	1.87066519160631e-06	1.13003785915923e-05	1.86935443626358e-05	5.70996332999494e-05	1.76230275016376e-06	1	1	1605
63559	3035	1.87057524349461e-06	1.129865008021e-05	1.86528345970714e-05	5.6731372996132e-05	1.75863764655189e-06	1	1	1606
63559	3035	1.87050521088431e-06	1.12970791337495e-05	1.86126001090988e-05	5.63658977987545e-05	1.75527250223162e-06	1	1	1607
63559	3035	1.87045422351643e-06	1.12956496822262e-05	1.85728189436294e-05	5.60031889821554e-05	1.75217705219197e-06	1	1	1608
63559	3035	1.87042145660697e-06	1.12943474867155e-05	1.85334714032441e-05	5.5643227988723e-05	1.74932425850541e-06	1	1	1609
63559	3035	1.87040611681117e-06	1.12931597594747e-05	1.849453961012e-05	5.52859964237246e-05	1.74669001998311e-06	1	1	1610
63559	3035	1.87040747525868e-06	1.129207514385e-05	1.84560074796817e-05	5.49314760502784e-05	1.74425279798088e-06	1	1	1611
63559	3035	1.87042481241601e-06	1.12910834398187e-05	1.84178603570361e-05	5.45796487850424e-05	1.74199338006069e-06	1	1	1612
63559	3035	1.87045746069688e-06	1.1290175571925e-05	1.83800849971016e-05	5.42304966941087e-05	1.73989458836485e-06	1	1	1613
63559	3035	1.87050477676541e-06	1.1289343385099e-05	1.83426693066426e-05	5.38840019894252e-05	1.73794109238286e-06	1	1	1614
63559	3035	1.87056616393942e-06	1.1288579608762e-05	1.83056023072922e-05	5.35401470253748e-05	1.73611916910633e-06	1	1	1615
63559	3035	1.87064102897359e-06	1.12878777055012e-05	1.82688739207397e-05	5.31989142958501e-05	1.73441655905945e-06	1	1	1616
63559	3035	1.8707288196844e-06	1.12872318380448e-05	1.82324749553837e-05	5.28602864312836e-05	1.73282227999135e-06	1	1	1617
63559	3035	1.87082900858817e-06	1.12866367518713e-05	1.81963969568146e-05	5.25242461962141e-05	1.731326507818e-06	1	1	1618
63559	3035	1.87094109415283e-06	1.12860877459233e-05	1.81606321656905e-05	5.21907764867783e-05	1.72992043123534e-06	1	1	1619
63559	3035	1.87106458772666e-06	1.12855805857103e-05	1.81251734058042e-05	5.18598603285449e-05	1.7285961542778e-06	1	1	1620
63559	3035	1.87119903109741e-06	1.12851114756681e-05	1.80900140630926e-05	5.15314808744098e-05	1.72734658968752e-06	1	1	1621
78390	3542	1.87134397920782e-06	9.37181396979422e-06	1.62605544276075e-05	5.11935699328367e-05	1.87097478930394e-06	2	1	1622


==> figures/example4.dat <==
nE	nB	estBEM	estFEM	estTOT	errUZAWAH1	errUZAWABEM	kFEM	kBEM	iterUZ
308	60	4.94521686004071	4.52317081312311	14.22365482123	0.450098690393687	3.02343236036774	8	6	1
308	60	1.18978034732264	2.42010131514379	6.77135184148201	0.323836286176018	1.03562319518702	1	1	2
308	60	1.18976660462591	1.55081004698598	4.57885119818926	0.265079214002585	0.906894723841534	1	1	3
308	60	1.18570952785781	1.16651421147448	3.52995975574042	0.223038413264545	0.855081667398827	1	1	4
308	60	1.18657640720578	1.07229960253936	3.06035066330401	0.196407168296271	0.854612836461228	1	1	5
447	93	0.848452310745149	0.816462984612857	2.3244067427511	0.172769607384849	0.534782454415844	4	3	6
499	95	0.608179001374534	0.689325239828611	1.80797127842166	0.14816738724	0.395998069047143	2	1	7
709	121	0.499873172008539	0.537068880746035	1.47130695642798	0.126321596770735	0.324998455006526	4	2	8
817	133	0.376616350670881	0.45274155557767	1.1737409082068	0.108177795800971	0.247155549558211	2	1	9
969	153	0.346232262350377	0.355935608896383	0.959750534715304	0.0941695747951546	0.201140170869346	2	1	10
1592	210	0.262872508138829	0.257475847399761	0.722161128399991	0.0827096781084395	0.138113737305699	3	2	11
1592	210	0.174252911684089	0.223748154290564	0.559762778529412	0.0731916606712668	0.108752916665962	1	1	12
2632	296	0.174257272078193	0.166053831319543	0.474785005318518	0.065011641524184	0.0812935370493251	3	1	13
2632	296	0.107606649676453	0.152861654202185	0.375683451073684	0.057955147228612	0.0658347802514331	1	1	14
3285	343	0.107615290152408	0.131775833338794	0.33759900774354	0.0518915556901563	0.0557210760471143	2	1	15
4377	393	0.0863361257016481	0.107111005061624	0.278888190952456	0.0465122580501164	0.0417524301720365	2	1	16
5868	456	0.0725776327040698	0.0900485577525618	0.23751698416763	0.0417672310240276	0.033552284620228	2	1	17
5868	456	0.0505001959685989	0.087953984710722	0.203469470532152	0.0376553716758293	0.0301211429389781	1	1	18
7837	533	0.0505012581896292	0.0746967926431902	0.182531547759645	0.0340039830305345	0.026005839983072	2	1	19
10514	642	0.0417253385949207	0.0628392234540709	0.15530612289223	0.0307419691709674	0.0196614701329804	2	1	20
10514	642	0.0352741031073472	0.0618887893562129	0.141836786249105	0.0278893047147394	0.0172948534039551	1	1	21
14303	733	0.0352743480977136	0.0526446712782846	0.127773127679051	0.0253231268063689	0.0153727068316005	2	1	22
19289	859	0.0288687290894894	0.0446607987920363	0.109329968747052	0.0230034850264526	0.0123307615450848	2	1	23
19289	859	0.023881133358723	0.0442674569964208	0.0999333842099329	0.0209566781087736	0.0113837366142374	1	1	24
25865	1015	0.0238834172839112	0.0379887776634592	0.0905072839009695	0.0191017142778339	0.00981234254561467	2	1	25
34690	1204	0.0171147135704475	0.0323826390141096	0.0753315925764776	0.0174141799330374	0.00758193907754769	2	1	26
34690	1204	0.0137075309121967	0.0320706146484529	0.0688368384272082	0.0159135784401604	0.00659714180849093	1	1	27
46791	1371	0.013706812282878	0.027521071022571	0.0621200299560246	0.0145439103785523	0.00587412530142046	2	1	28
46791	1371	0.0113666678001532	0.0273840403883861	0.0575154730748517	0.0133214652760025	0.00540036611355947	1	1	29
62614	1616	0.0113666263414309	0.0235932204440394	0.0520484870233789	0.0122008047986327	0.0047429412365168	2	1	30
62614	1616	0.00854880162984401	0.0234552188121162	0.0474139240038574	0.0111966316923104	0.00427048849138376	1	1	31
83313	1875	0.00854899855738205	0.0202462008795302	0.0428836900883121	0.0102723130104609	0.0037529469474257	2	1	32
111079	2209	0.00678962988052633	0.0174179494495454	0.0371032383926472	0.00942079240547696	0.00298277241203485	2	1	33
111079	2209	0.00539530148819915	0.0173419146731811	0.0343949011715037	0.00865544399972051	0.00265361341040841	1	1	34
148486	2560	0.00539517436181086	0.0149900007437538	0.031072825846556	0.00794928571355826	0.00233853066017876	2	1	35
148486	2560	0.00457155285123912	0.0149508182480055	0.0292036759828707	0.00731375509592419	0.00212661681974165	1	1	36
197354	2904	0.00457159707372252	0.0129597514253777	0.0264354717230421	0.00672564216309517	0.00190870706494238	2	1	37
197354	2904	0.00387097796551061	0.0129334791651982	0.0248842801635798	0.00619560207697019	0.00176758354307287	1	1	38
261192	3310	0.00387109933178496	0.0112032439861891	0.0225252472572875	0.00570379020597696	0.00157539506417168	2	1	39
261192	3310	0.00308010424691291	0.0111848685199077	0.0210396088384028	0.00525994298220947	0.00145581650493223	1	1	40
342736	3886	0.00308037142248473	0.00973343274539631	0.0190731349326907	0.00484737605320204	0.00127225920909613	2	1	41
449333	4539	0.00233194119210434	0.00847979848198544	0.0165907189396276	0.00446444527539184	0.00102159575931962	2	1	42
449333	4539	0.00182004317539494	0.00845821412901158	0.0155362087264985	0.00411824789986372	0.000898680524400632	1	1	43
590113	5193	0.00182003846496851	0.00738269359015478	0.0140620445725364	0.00379648384767082	0.000799222479831677	2	1	44
590113	5193	0.00157739798382066	0.00737223919152016	0.0133763697987657	0.00350548546516016	0.000719771307032407	1	1	45
770067	5777	0.00157739464970256	0.00645207477661235	0.0121282412308333	0.00323452499416592	0.000659000399290951	2	1	46
770067	5777	0.00135697232509887	0.0064469765251724	0.011541728302652	0.00298934206337033	0.000618475438356718	1	1	47
999876	6560	0.00135699373268966	0.00564446032550962	0.0104689615865576	0.00276061302451865	0.000554944745435362	2	1	48
999876	6560	0.00111043207261623	0.00563961426490407	0.00991461902092205	0.0025535740253999	0.000514680416176658	1	1	49
1289354	7568	0.00111048083552207	0.00495513191766983	0.00900529802537026	0.00236015509120436	0.000454655944140704	2	1	50
1666238	8678	0.000875609288344433	0.00435096713980682	0.00795364188587034	0.00217979423287533	0.000371483063988711	2	1	51
1666238	8678	0.000696982501832734	0.00434682733934848	0.00753355596999394	0.00201637424656695	0.000337306884552672	1	1	52
2167192	9936	0.00069698507388537	0.00381607097108785	0.0068260394376983	0.00186368889303582	0.000299694717938379	2	1	53
2167192	9936	0.000601654692631582	0.00381334807583373	0.00652805682615992	0.00172533884841713	0.000271139592154756	1	1	54
2808389	11019	0.000601657138284276	0.00335215946535508	0.00591991556778841	0.00159584689803461	0.000247602430872936	2	1	55
2808389	11019	0.00051525349312497	0.00335061330071077	0.00566298128688148	0.00147850631954667	0.000231501690090595	1	1	56
3629928	12582	0.000515264463286346	0.00294402910471591	0.00513425656496599	0.00136848926395236	0.000207360364752856	2	1	57

